A Catalogue of Solar-Like Oscillators Observed by TESS in 120-second and 20-second Cadence

The Transiting Exoplanet Survey Satellite (TESS) mission has provided photometric light curves for stars across nearly the entire sky. This allows for the application of asteroseismology to a pool of potential solar-like oscillators that is unprecedented in size. We aim to produce a catalogue of solar-like oscillators observed by TESS in the 120-second and 20-second cadence modes. The catalogue is intended to highlight stars oscillating at frequencies above the TESS 30-minute cadence Nyquist frequency with the purpose of encompassing the main sequence and subgiant evolutionary phases. We aim to provide estimates for the global asteroseismic parameters $\nu_{\mathrm{max}}$ and $\Delta\nu$. We apply a new probabilistic detection algorithm to the 120-second and 20-second light curves of over 250,000 stars. This algorithm flags targets that show characteristic signatures of solar-like oscillations. We manually vet the resulting list of targets to confirm the presence of solar-like oscillations. Using the probability densities computed by the algorithm, we measure the global asteroseismic parameters $\nu_{\mathrm{max}}$ and $\Delta\nu$. We produce a catalogue of 4,177 solar-like oscillators, reporting $\Delta\nu$ and $\nu_{\mathrm{max}}$ for $98\%$ of the total star count. The asteroseismic data reveals vast coverage of the HR diagram, populating the red giant branch, the subgiant regime and extending toward the main sequence. A crossmatch with external catalogs shows that 25 of the detected solar-like oscillators are a component of a spectroscopic binary, and 28 are confirmed planet host stars. These results provide the potential for precise, independent asteroseismic constraints on these and any additional TESS targets of interest.

==> example_of_submission_catalogue.csv <==
,TICID,RP,PE,numax,numax_err,dnu,dnu_err,sample,Flag
0,270536913.0,1.0,1.0,368.2423121519925,11.220679871667356,24.16588412341011,0.3480998946212637,120-sec,
1,286507416.0,1.0,1.0,238.41809357786744,2.168094212590475,17.930020663029726,0.07707833140017505,120-sec,
2,271701447.0,1.0,1.0,28.32085980091372,0.0,4.04528102729677,0.5090829136954094,120-sec,
3,142275448.0,1.0,0.0,523.6450058823282,14.993414627983642,32.0481949300953,0.24653276220400674,120-sec,
4,181655818.0,1.0,1.0,427.3713248561309,6.987557126765324,26.51410491220189,0.25195472849458506,120-sec,
5,394151928.0,1.0,0.0,285.3361705260905,12.861947048130705,21.551228657001534,0.16866894717919395,120-sec,
6,71109681.0,1.0,1.0,216.30224298337228,3.5956736495937207,16.892030552676268,0.1197608835937824,120-sec,
7,47067158.0,1.0,1.0,375.7960699046109,7.53601744461116,24.23494141836727,0.3605127990771908,120-sec,SB9
8,141201954.0,1.0,1.0,253.7180004696647,4.832723818469802,18.38207172815975,0.18153582876034408,120-sec,
9,301558151.0,1.0,1.0,483.8789631468141,4.086240364364357,29.26270459370699,0.18753993087966567,120-sec,
10,178199266.0,1.0,1.0,210.9115423295962,9.321239682051583,16.698154377716186,0.117843424587388,120-sec,
11,72651515.0,1.0,1.0,374.42620960465086,7.134645762283753,24.03513192182087,0.1734811913545204,120-sec,
12,11907392.0,1.0,0.0,459.6882777459226,17.757152206505964,27.686547127042576,0.2306813247638999,120-sec,
13,365480289.0,1.0,1.0,395.6342322937759,4.077535746514712,27.343558289041205,0.17393872051736722,120-sec,
14,123699670.0,1.0,1.0,719.6315424576355,4.110549072348248,54.6860026760495,0.3513898555874171,120-sec,
15,51002411.0,1.0,1.0,368.46805132296265,4.1362176013803085,24.10451390042227,0.105938211640705,120-sec,
16,146544529.0,1.0,0.0,365.1901643758744,11.742449015301418,23.838131374278355,1.0797412182470758,120-sec,
17,367758676.0,1.0,1.0,746.6806478910656,17.207838039221087,39.7640581717134,0.0940229544641511,120-sec,SB9
18,405549529.0,1.0,1.0,331.43523490654496,7.252412142375193,22.66660623979632,0.15340386879108964,120-sec,
19,339370583.0,1.0,1.0,283.77669410161343,7.425064767989852,20.83216832376205,0.12986537530675504,120-sec,


==> submission_catalogue_final.csv <==
TICID,RP,PE,numax,numax_err,dnu,dnu_err,sample
270536913.0,1.0,1.0,368.2423121519925,11.220679871667356,24.16588412341011,0.3480998946212637,120-sec
286507416.0,1.0,1.0,238.41809357786744,2.168094212590475,17.930020663029726,0.07707833140017505,120-sec
271701447.0,1.0,1.0,28.32085980091372,0.0,4.04528102729677,0.5090829136954094,120-sec
142275448.0,1.0,0.0,523.6450058823282,14.993414627983642,32.0481949300953,0.24653276220400674,120-sec
181655818.0,1.0,1.0,427.3713248561309,6.987557126765324,26.51410491220189,0.25195472849458506,120-sec
394151928.0,1.0,0.0,285.3361705260905,12.861947048130705,21.551228657001534,0.16866894717919395,120-sec
71109681.0,1.0,1.0,216.30224298337228,3.5956736495937207,16.892030552676268,0.1197608835937824,120-sec
47067158.0,1.0,1.0,375.7960699046109,7.53601744461116,24.23494141836727,0.3605127990771908,120-sec
141201954.0,1.0,1.0,253.7180004696647,4.832723818469802,18.38207172815975,0.18153582876034408,120-sec
301558151.0,1.0,1.0,483.8789631468141,4.086240364364357,29.26270459370699,0.18753993087966567,120-sec
178199266.0,1.0,1.0,210.9115423295962,9.321239682051583,16.698154377716186,0.117843424587388,120-sec
72651515.0,1.0,1.0,374.42620960465086,7.134645762283753,24.03513192182087,0.1734811913545204,120-sec
11907392.0,1.0,0.0,459.6882777459226,17.757152206505964,27.686547127042576,0.2306813247638999,120-sec
365480289.0,1.0,1.0,395.6342322937759,4.077535746514712,27.343558289041205,0.17393872051736722,120-sec
123699670.0,1.0,1.0,719.6315424576355,4.110549072348248,54.6860026760495,0.3513898555874171,120-sec
51002411.0,1.0,1.0,368.46805132296265,4.1362176013803085,24.10451390042227,0.10593821164070501,120-sec
146544529.0,1.0,0.0,365.1901643758744,11.742449015301418,23.838131374278355,1.0797412182470758,120-sec
367758676.0,1.0,1.0,746.6806478910656,17.207838039221087,39.7640581717134,0.0940229544641511,120-sec
405549529.0,1.0,1.0,331.43523490654496,7.252412142375193,22.66660623979632,0.15340386879108964,120-sec
339370583.0,1.0,1.0,283.77669410161343,7.425064767989852,20.83216832376205,0.12986537530675504,120-sec
200787827.0,1.0,0.0,289.8987731698521,17.825860707330264,19.931105164442663,0.2431246906025404,120-sec
275371234.0,1.0,1.0,427.97809200074096,9.774377305074012,28.96865276350847,0.2009265476080664,120-sec
57983992.0,1.0,1.0,311.33004536114015,11.869612531639971,20.441340117281026,0.10011375702524634,120-sec
265592045.0,1.0,1.0,372.5834406985888,4.566482281542591,25.43424433556857,0.271941056454887,120-sec
460067868.0,1.0,1.0,1219.241569564328,20.47972096233275,63.8581345733249,0.2446404504535309,120-sec
161723864.0,1.0,1.0,291.79119851060716,3.438616817465032,20.347878564301183,0.07454327957890955,120-sec
234302530.0,1.0,1.0,287.3038006324581,3.2940600574126506,20.9326483911538,0.07871361867354834,120-sec
106130527.0,1.0,1.0,209.28053471801383,8.190175406060263,16.477765922510773,0.1627188616364261,120-sec
354552931.0,1.0,0.0,591.1587639492385,9.990008685242683,34.1795436663457,0.1405417120989582,120-sec
32550970.0,1.0,0.0,,,,,120-sec
82972933.0,1.0,1.0,429.65288218320677,5.919965520277344,28.593820388790565,0.1968187143378461,120-sec
243292888.0,1.0,1.0,329.13923762158737,6.767770478853778,21.082828132679783,0.13454427904996885,120-sec
54702322.0,1.0,1.0,417.2078132593425,8.045981651059378,28.13278169122051,0.28531455178893234,120-sec
231827609.0,1.0,1.0,307.6848834846696,5.352831696621877,22.43438278530931,0.12108244042666876,120-sec
322572205.0,1.0,1.0,327.9984645359267,4.518617420673222,22.205854138381515,0.2057510712080219,120-sec
403265769.0,1.0,1.0,370.0934924450982,9.548121510081048,23.207958591450552,0.09725261587623804,120-sec
230111524.0,1.0,1.0,319.53934494384293,1.9606046443971368,22.040159333468534,0.0583210997299872,120-sec
270449112.0,1.0,1.0,262.3759946027378,3.595730975283743,19.573405806732048,0.3388838592317356,120-sec
130197795.0,1.0,1.0,327.2808096201652,8.519240163648561,23.710730753569216,0.20254773026722966,120-sec
85954780.0,1.0,1.0,313.2634391099368,4.5832251515718685,22.03873252985054,0.3998140565606594,120-sec
231866127.0,1.0,1.0,333.215311002747,7.8234055101046645,22.550128009253047,0.12239914781657815,120-sec
65449065.0,1.0,1.0,267.3265461815355,6.327255530923908,18.49637761516535,0.1839476254101804,120-sec
353331277.0,1.0,1.0,180.79164239408001,4.156129710208745,15.163110627693932,0.4911624311204914,120-sec
55146127.0,1.0,1.0,257.17718222129656,5.763074111401608,19.02023263795548,0.2384044308465878,120-sec
396452770.0,1.0,1.0,334.0360093560458,2.9418703786361107,23.520584385987004,0.0983522597205386,120-sec
299695777.0,1.0,0.0,343.06392683383234,6.2578436165129006,23.840216222192144,0.1725209102461136,120-sec
382579369.0,1.0,1.0,289.05460611375,2.9944148253933363,20.39567017119229,0.049815905275849504,120-sec
428814104.0,1.0,1.0,322.6642593641936,4.988484684478067,22.37723735081676,0.1501391987079756,120-sec
180172954.0,1.0,0.0,,,,,120-sec
116098966.0,1.0,1.0,237.14560024729167,4.6544769430283,18.228095328134533,0.317880576954094,120-sec
304093921.0,1.0,0.0,341.3952403739424,17.226992505853673,22.435756336785182,0.1826181299385289,120-sec
468551317.0,1.0,0.0,333.1132590339647,5.436734591509802,23.20827109443788,0.287553170595125,120-sec
276836579.0,1.0,1.0,79.94961109242885,0.0,8.139062200117701,0.03551714214625785,120-sec
441600795.0,1.0,1.0,367.11469780354486,6.783764049341755,25.50932615405533,0.19423007032245287,120-sec
64110074.0,1.0,1.0,318.848257484941,4.0675185221324455,23.147312930183638,0.3586858476386894,120-sec
247017590.0,1.0,1.0,237.47982129847873,3.897104759769889,17.603622103990798,0.09290988662139374,120-sec
56939404.0,1.0,1.0,400.46084676123536,7.908168120353508,27.086904015947646,0.35140743685949793,120-sec
334796818.0,1.0,1.0,330.1789833780012,4.7585572448844005,21.927960874410253,0.11542007989167045,120-sec
381048301.0,1.0,0.0,205.7516975278857,4.4772871865613135,17.675622656073795,0.2563863680131177,120-sec
51516666.0,1.0,1.0,302.25363872969365,7.0455393643284765,21.032741551075546,0.2009884198246604,120-sec
88405751.0,1.0,1.0,412.9493731567756,3.6313217754923817,28.499074602042214,0.1954769694604508,120-sec
367675108.0,1.0,1.0,467.73234110515466,15.473851886185573,29.66020299909828,0.3706747270454985,120-sec
214664574.0,1.0,1.0,918.310923,27.058474,50.871803,0.46196,120-sec
28289539.0,1.0,1.0,426.6409207982064,4.447650985647186,29.46082082176325,0.20664382499400874,120-sec
267193828.0,1.0,1.0,287.44582923315886,4.2750442024761535,20.93268396916855,0.10627737307436644,120-sec
98855661.0,1.0,0.0,214.12185067244118,6.783163168081558,16.02284183757089,0.3641392033550076,120-sec
16429933.0,1.0,1.0,332.25519256016537,7.916073416390418,21.709727673789764,1.2684532604391292,120-sec
194324040.0,1.0,1.0,363.7599809435348,4.475515828423512,25.13833794815663,0.2654118647349914,120-sec
206408544.0,1.0,1.0,385.06189940141024,9.569339477290614,26.275389634080227,0.331710301356706,120-sec
34566519.0,1.0,1.0,263.68525742160455,5.184160556993106,19.662742574286835,0.1845496434513957,120-sec
273228569.0,1.0,1.0,362.8574964806992,15.059705406377844,25.73318182953083,0.404466701181228,120-sec
350342269.0,1.0,0.0,478.9820955755233,7.200769511180455,29.46063224454905,0.3235116003182519,120-sec
19072004.0,1.0,1.0,277.1117976073027,5.206199442664938,19.061557317707297,0.3055170331756773,120-sec
231052877.0,1.0,1.0,244.23050406899142,7.552375751110232,18.81549500852179,0.577634992791479,120-sec
142242830.0,1.0,1.0,347.60135068480116,9.703157572482127,25.578017364269147,0.19541442654714555,120-sec
233494936.0,1.0,0.0,468.54309712258413,17.30329356746853,31.36126137863775,0.1773301128826325,120-sec
456871289.0,1.0,0.0,702.3918774709572,11.24389198552808,36.1554625898281,0.23939773419396101,120-sec
309850790.0,1.0,1.0,333.3424899947575,6.349380761804923,23.024859709913525,0.2231750405366117,120-sec
334300248.0,0.0,1.0,321.05795669977226,19.332522123857245,21.08054592576192,0.22486701579416035,120-sec
257434643.0,1.0,1.0,308.2180018331063,4.280805581015358,21.602037183803574,0.2782134837752536,120-sec
301620673.0,1.0,1.0,401.208146280994,7.2822805904661445,27.862260650863824,0.2322295605215263,120-sec
149583704.0,1.0,1.0,356.91588918879563,6.579094731590715,24.23616654387721,0.1408392220683776,120-sec
389776736.0,1.0,0.0,155.4609249741932,9.949499198348363,11.527309347900779,0.13683297210936995,120-sec
232483793.0,1.0,1.0,374.7777064989617,7.708193963453822,26.837625608318728,0.3889958858404157,120-sec
145979593.0,1.0,1.0,440.1020879050632,3.1986654020354885,28.501463215856965,0.19682306001403305,120-sec
363381585.0,1.0,1.0,284.79004269651205,16.260052815585908,20.78115175410982,0.2553228009903581,120-sec
21717932.0,1.0,0.0,240.68274482737502,7.559550414901381,19.187527601083513,0.4491248153153951,120-sec
220016898.0,1.0,1.0,561.7154414420816,4.428552730855528,34.1786200248445,0.2799496091851452,120-sec
405457933.0,1.0,1.0,192.44428209735557,3.3250246201588283,15.377091012635052,0.08604904307751045,120-sec
39776997.0,1.0,1.0,724.3836338186577,13.543836565700872,51.4615995979845,0.6350608961327779,120-sec
30342298.0,1.0,1.0,321.61252245472974,8.492894964058195,23.14674547848433,0.2901547421886121,120-sec
39775613.0,1.0,1.0,303.6787765241018,10.581142039167306,23.08308242212009,0.22317326628626866,120-sec
101588050.0,1.0,0.0,608.1176474019765,13.603930773560307,34.85865207084509,0.1471077982661768,120-sec
234653867.0,1.0,1.0,242.40805795418328,7.97394927480866,19.836630274565547,0.2617030796036932,120-sec
61447796.0,1.0,1.0,457.1294197887765,9.66958053492914,28.22269828388351,0.8654362363018795,120-sec
100612127.0,1.0,1.0,221.11688453542013,4.446795063557957,16.85840841436734,0.15335905162654306,120-sec
272177556.0,1.0,1.0,451.03494023168207,10.27755857162154,26.75727277463945,0.2568201760499935,120-sec
332487441.0,1.0,1.0,272.6128906434353,3.800954323456097,19.23032275295812,0.35727666711045275,120-sec
236889115.0,1.0,1.0,270.5037119019587,2.3678546209905287,19.618578080389877,0.0922719161161342,120-sec
267863491.0,1.0,1.0,266.3632120855077,6.322268950320022,20.78318091880456,0.18093976288428945,120-sec
407928331.0,1.0,1.0,379.3870221432004,8.381519657484631,24.10281118809293,0.2100027863364477,120-sec
132701315.0,1.0,1.0,313.3171015205033,6.434087893343644,21.341219407904152,0.3957168983960225,120-sec
101913979.0,1.0,1.0,400.43194346542464,3.825021549520443,25.96077311317709,0.31754304691827073,120-sec
119093189.0,1.0,0.0,287.9699840645937,6.512395399340647,21.23641558013137,0.7055617568953299,120-sec
400334460.0,1.0,1.0,281.53800312261717,10.233516842127358,21.08238973533109,0.3205177417111589,120-sec
250510555.0,1.0,1.0,340.7546810827012,14.087362010439307,23.646078936033568,0.23472333276355425,120-sec
443628713.0,1.0,0.0,278.0384921999033,4.919056556813729,19.021000116722774,0.08687091868210925,120-sec
325207730.0,1.0,1.0,407.45336793441214,12.869133373374211,25.06739224609365,1.7825505225855702,120-sec
161135421.0,1.0,1.0,385.0327883405018,7.0572047458636575,27.256303321206122,0.8165561880907912,120-sec
144775473.0,1.0,1.0,224.86987808301308,7.176698236691905,17.426552483842677,0.399688370054136,120-sec
22083423.0,1.0,0.0,649.8135073096305,34.042987654664266,38.88891904287738,0.35722313741637635,120-sec
149399133.0,1.0,1.0,331.6327587590247,12.27485641864928,22.26211127256999,0.4171410248089096,120-sec
27417579.0,1.0,1.0,444.7954380779891,6.679684776714224,27.25828640858079,0.13392488929186538,120-sec
462744207.0,1.0,0.0,669.2291266313357,25.67245577049624,37.552804627168825,0.25477809392073064,120-sec
150326709.0,1.0,1.0,324.71655982900637,7.2537032562151476,23.20896433105969,0.1961547130214072,120-sec
120931911.0,1.0,1.0,675.8881183457562,4.9914530391428675,39.060550933747024,0.1828043494232361,120-sec
131572527.0,1.0,1.0,331.70159438896735,4.136216625563861,23.97116959436357,0.275274106813006,120-sec
27548343.0,1.0,1.0,466.95691660714607,7.023668838412818,30.591434089916838,0.16710012539026126,120-sec
136915882.0,1.0,0.0,688.2384646777756,37.69325576719359,40.88678205410017,0.2012063980646203,120-sec
138129226.0,1.0,1.0,375.3555894261207,4.8376232966459725,26.194795281294088,0.2487965571389541,120-sec
63940700.0,1.0,0.0,,,,,120-sec
272573206.0,1.0,1.0,410.6515254018502,5.856796303043409,25.43532944249548,0.19306891615038774,120-sec
140740605.0,1.0,1.0,367.0395101908196,9.46588034018879,24.166758592271943,0.21001885146788973,120-sec
157331891.0,1.0,0.0,467.2151817968138,12.8823486856827,31.027926456979852,0.1733845448225128,120-sec
388573917.0,1.0,1.0,350.16730766653154,6.33991892315737,22.96467444962943,0.15854102151025096,120-sec
38350889.0,1.0,0.0,606.7666375664444,20.28398582042189,35.278867811324865,0.2234694306393905,120-sec
273987248.0,1.0,1.0,224.3238509324713,4.521415227223415,17.12201468184979,0.10411986279958003,120-sec
235300384.0,1.0,1.0,280.14836712197905,5.315908294534722,21.493510293578115,1.0361928342302154,120-sec
461518339.0,1.0,1.0,255.19515506196808,3.927452543800811,18.459930857485038,0.08157854360689495,120-sec
405838040.0,1.0,0.0,376.3641028608823,6.027389389826312,24.508266575180173,0.2850030443877927,120-sec
235983493.0,1.0,0.0,252.45472432040367,5.204276550832901,18.857617229268,0.10688117358683866,120-sec
441813918.0,1.0,0.0,690.6502489519586,2.961128190251884,42.26990623574945,0.0,120-sec
95473936.0,1.0,1.0,939.2284090074518,19.5333464611602,53.669624150514295,0.6936794759054479,120-sec
298815383.0,0.0,1.0,313.00677486357336,24.02963989687259,22.374542555003124,0.3702714039402064,120-sec
159580128.0,1.0,1.0,532.1757324323265,9.332518063531436,34.177569872545696,0.2822565114808881,120-sec
138399054.0,1.0,1.0,431.24619788153177,6.263994574104856,28.59348783725781,0.4414015327923657,120-sec
141626634.0,1.0,0.0,484.0550252394124,9.840758325202303,28.408413951560767,0.5906871579205166,120-sec
32267927.0,1.0,1.0,413.24581504711,12.271802518664176,25.14062937798504,0.2267693224077937,120-sec
53423358.0,0.0,1.0,553.0170664188123,52.333225370845874,32.406531340751506,0.8906663243034405,120-sec
165468622.0,1.0,1.0,429.9901682001216,13.06299245164925,27.00222678380002,0.7695111184323657,120-sec
372807298.0,1.0,1.0,515.597751121987,4.487794738972784,33.39602753546034,0.20080048801825967,120-sec
245838702.0,1.0,1.0,424.774586575899,4.353313723555203,28.1327650212258,0.18893236965143065,120-sec
219143616.0,1.0,1.0,704.2264152032648,4.4409285653282495,42.06635185289095,0.10574686022974683,120-sec
336538743.0,1.0,1.0,415.9018997545879,10.41878142339607,26.43493786606043,0.3402834069161962,120-sec
339769900.0,1.0,0.0,808.9975331357742,7.403317621924317,47.295861189719936,0.13527936228393855,120-sec
154383216.0,1.0,0.0,406.4234572706686,8.795164317105048,26.04100275576706,0.3235291150297073,120-sec
224292452.0,1.0,1.0,195.10254210363885,2.9603709423239906,15.793734197023012,0.13528271904352526,120-sec
219369638.0,1.0,1.0,236.2055772799454,3.361890841137864,17.089498075471532,0.1897451255810996,120-sec
459245780.0,1.0,1.0,295.1266167325844,4.886202263784496,20.30110599743658,0.1236339900670273,120-sec
382473600.0,1.0,0.0,715.0250993541079,13.642211162722221,44.19009012673977,0.2332929163758805,120-sec
340174734.0,1.0,0.0,278.9323299295711,3.4037880925800716,19.751264306581696,0.1178224227661086,120-sec
452374998.0,1.0,1.0,268.16554776058496,9.336518103850153,19.401214299353107,0.1358440164993286,120-sec
160439883.0,1.0,1.0,295.9578282175418,3.3428072569952008,20.636541282933397,0.10110927700240954,120-sec
158513366.0,1.0,0.0,738.9257262713231,15.682432510400927,44.19154593208645,3.3093426711866845,120-sec
344852533.0,1.0,1.0,537.1607312524981,15.410827325653088,34.178179542309984,0.27993389241105504,120-sec
55726440.0,1.0,1.0,353.9764071221798,7.400940411754077,24.577141123377558,0.3594667678270725,120-sec
200278842.0,1.0,1.0,359.92225964771933,4.3826150337621925,25.215823962265635,0.19073427601066045,120-sec
462606109.0,1.0,1.0,205.59265372818507,7.60212096439183,16.172175347213873,0.3936990290153295,120-sec
92498124.0,1.0,1.0,513.211299837881,7.552124732520156,33.524148914067545,0.27097282548503543,120-sec
277890728.0,1.0,1.0,1074.3025730243212,20.68702866037654,56.0873591457461,0.1889431239612982,120-sec
334899154.0,1.0,1.0,300.73368578169675,5.2517160747713385,21.34061156725161,0.29907975818331245,120-sec
303688708.0,1.0,0.0,,,,,120-sec
294392620.0,1.0,1.0,584.9743787324704,0.9965845671396778,35.859685874360586,0.22926451262476985,120-sec
237362196.0,1.0,1.0,455.326505583248,6.128639764537269,28.13343266632896,0.8400109502885194,120-sec
265727498.0,1.0,1.0,486.76705639878236,12.888394873915727,29.35724268619872,0.2556092406661161,120-sec
235013826.0,1.0,1.0,135.95518097578946,4.566433559492168,11.231433504476225,0.1811543420216583,120-sec
118247219.0,0.0,1.0,615.4308392725374,34.91628026893176,50.86432195107695,0.22729179034699595,120-sec
333731944.0,1.0,1.0,328.3184830248253,3.331903418041492,22.905534989626993,0.12718559648354238,120-sec
8482357.0,1.0,1.0,281.727686111315,8.65190590744919,20.442149179691587,0.2490987043652932,120-sec
72814920.0,1.0,1.0,1067.9674988279514,38.822425228389314,62.05019771827893,0.7013891760839321,120-sec
219420836.0,1.0,0.0,882.3477822802005,25.39002573016768,49.71574451718018,0.0,120-sec
293271686.0,1.0,1.0,278.5359999636766,2.4625355304722234,19.840747700297012,0.09403419554210576,120-sec
154106326.0,1.0,1.0,349.91212143433347,2.364981295365709,24.57868076329773,0.17041141018179745,120-sec
154359160.0,1.0,1.0,934.2420575710944,26.38549744186145,51.16829482492403,0.7891220819749485,120-sec
219411870.0,1.0,1.0,311.7279767413982,11.101538268467863,22.66741210917691,0.12441837942870745,120-sec
28776075.0,1.0,1.0,457.3314422860768,13.87548295656319,31.1358128058706,2.7034806324437604,120-sec
238622063.0,1.0,0.0,760.8190930814374,15.621625197638082,44.18979990547532,0.2332924454802416,120-sec
454295971.0,1.0,1.0,451.8428909570567,6.484977186149735,31.81757968469736,0.24280832745553305,120-sec
8579011.0,1.0,1.0,357.21476160826484,5.191131867150091,24.78655173394175,0.8036470429505194,120-sec
259886730.0,1.0,0.0,594.0139736594189,15.883495242435744,37.715556478888615,0.2547888411779375,120-sec
351604689.0,1.0,1.0,936.3652046943756,25.891293299106394,53.02728359502615,0.16795549641128815,120-sec
394125166.0,1.0,0.0,857.9889011752928,13.160891699443994,51.1694048395385,0.4733867519116686,120-sec
66604391.0,1.0,0.0,1016.0588755521236,30.387655244723703,50.871107686671884,0.30982444027947764,120-sec
234294089.0,1.0,1.0,477.37430440528084,9.60925990175977,29.76006779746489,0.2110723478620464,120-sec
264222470.0,1.0,1.0,349.88600157918984,7.255700493577564,23.521068107416195,0.2984386068850178,120-sec
20291359.0,1.0,1.0,678.3748928989666,16.900997167782805,43.31596108413103,0.79553265913259,120-sec
116384247.0,1.0,0.0,637.5798669456085,9.94923069355957,42.26857326274203,0.534181185492713,120-sec
161058722.0,1.0,1.0,533.7729934678753,11.239791044728236,44.870302583046296,1.3214507202047592,120-sec
270494569.0,1.0,0.0,396.42939394701204,5.788464077100941,27.42867029637778,0.22618265142539504,120-sec
14088139.0,1.0,0.0,745.6600696677517,20.149949337966518,57.94704341621815,0.9979984372479082,120-sec
293807888.0,1.0,0.0,942.0309217746603,19.27201508076257,53.02993688167107,0.333814715226989,120-sec
157364190.0,1.0,1.0,1020.6361818656036,14.858330200569696,60.34350654681636,0.2172062658807441,120-sec
350585437.0,1.0,1.0,254.71133925556703,2.462784262465064,18.81680407983643,0.10736681103798236,120-sec
300444376.0,1.0,0.0,423.75289767714486,3.9457381198295702,28.225323966920303,0.2912327337439446,120-sec
462666639.0,0.0,1.0,909.403861841628,46.74558340863928,49.99465829940428,0.4509117813502961,120-sec
350295877.0,1.0,0.0,827.5396165767145,12.449361823472314,45.10257767146632,0.1224024204957814,120-sec
150166759.0,1.0,1.0,210.04738058991745,1.4793865299593418,16.05481494046187,0.06163675427172685,120-sec
149390710.0,1.0,1.0,324.88607855676963,2.4618369726807146,23.776565427640325,0.10174926434810233,120-sec
447823435.0,1.0,0.0,1172.6578374287426,25.6724746203613,59.118815577577855,0.0,120-sec
177241155.0,1.0,0.0,203.20830175366157,2.4570120903208306,16.203374278067276,0.12471345762297485,120-sec
287717402.0,1.0,0.0,741.3341754205768,5.860831824127103,43.749481558268585,0.4666208297502194,120-sec
287140025.0,1.0,0.0,305.7033484781698,4.441688860200486,21.874659608508125,0.2308594085197555,120-sec
272548575.0,1.0,1.0,469.0294386328689,5.442823959917263,31.249216196070236,0.4107286203761831,120-sec
374858999.0,1.0,0.0,468.93488907128545,7.9494023386221215,29.361652007344986,0.3056647965744581,120-sec
33861444.0,1.0,1.0,407.32036348771726,2.498845968241852,27.42912626044255,0.13570375223237535,120-sec
350343922.0,1.0,1.0,268.69607637598665,1.978151547590812,19.44409284411202,0.06807783472521575,120-sec
29987134.0,1.0,0.0,823.5671682692655,10.879828000202737,45.8106667399104,0.2515798343065825,120-sec
441743003.0,0.0,1.0,875.9215289433959,34.47668781875393,48.881644257898884,4.718491352932869,120-sec
150393198.0,1.0,1.0,196.41772522868408,1.4993072867637096,15.243473919250436,0.0841696276588148,120-sec
356111938.0,1.0,1.0,403.42056671781563,8.389858052688737,27.77734989415676,0.32389757535933145,120-sec
170225363.0,1.0,0.0,1376.2519358207765,47.74348754973835,69.4422905450998,0.2869538941616341,120-sec
233622256.0,1.0,1.0,302.3009476395749,10.148291137456424,21.498269692296127,0.3221557889299085,120-sec
150062447.0,1.0,1.0,632.1265743670573,5.419396383282788,39.771845558070154,0.19077666383694586,120-sec
456105736.0,1.0,1.0,360.0031746073649,6.418394708058712,22.667480200462688,0.2461571002634883,120-sec
160180201.0,1.0,0.0,483.0386322096237,9.338376318897216,34.99845570488018,1.1960491047413306,120-sec
270370117.0,1.0,1.0,260.15230553367155,7.232731344115933,20.29905487732313,0.5555082772865898,120-sec
348717322.0,1.0,1.0,213.34384043681823,4.750021892677253,18.07812346308661,0.3734665242328177,120-sec
353817853.0,1.0,0.0,399.5270479165972,11.989721129170475,25.435347791057065,1.060309746364572,120-sec
169396790.0,1.0,0.0,921.6225753666561,19.282214203024523,50.285293174206544,0.30608359710134536,120-sec
160396180.0,1.0,0.0,265.277776771482,5.788463459201977,18.26691458101551,0.1202307657854486,120-sec
345576432.0,1.0,1.0,266.35779268520764,14.421340703218787,20.683089109423285,0.3079174320058549,120-sec
258389994.0,1.0,1.0,215.41370690436835,2.9022804822445067,16.11388249469344,0.06283868222922345,120-sec
73249548.0,1.0,0.0,261.00666836462096,6.596630202981148,18.15305041749832,0.4056843453650672,120-sec
290486155.0,1.0,1.0,440.5278273719657,8.631755889723593,27.68769678551179,0.5483971505577276,120-sec
396140626.0,1.0,1.0,213.57488581846337,9.114738095065364,15.512978650192618,0.8041534979489118,120-sec
241266334.0,1.0,1.0,289.438943743152,7.968359584831719,20.58649135092989,0.3539794068899518,120-sec
376562826.0,0.0,1.0,556.9670897600428,16.051353087147277,41.46810860744839,2.3854973281999867,120-sec
404264731.0,1.0,1.0,331.2179484461403,10.826327221937163,23.647234549177128,0.1337452459335164,120-sec
425934616.0,1.0,1.0,374.3991783149263,13.446272864756965,22.785468433121363,1.4899819877070328,120-sec
141908244.0,1.0,0.0,516.9046919666422,14.262612773445367,31.360488069935045,0.3533657763872213,120-sec
260655847.0,1.0,0.0,782.7374347820447,6.883742156404993,48.07626687872731,0.27524779802266863,120-sec
1141694.0,1.0,1.0,287.22179338835264,4.6970039801856265,21.032641861273586,0.35210192023653875,120-sec
251269189.0,1.0,1.0,258.35627393707773,6.6449658934433415,19.35390420221304,0.1794342918109546,120-sec
236309498.0,1.0,1.0,490.111707308544,10.925361286414272,33.269594475526354,0.3320234428938953,120-sec
340221807.0,1.0,1.0,757.218250662406,11.296528758028842,44.87091327412722,0.2434890772385145,120-sec
38450141.0,0.0,1.0,321.97375587567564,12.211987823147412,20.206511740059504,2.967008593560564,120-sec
5630507.0,1.0,1.0,148.87786841016631,3.3428871816236096,11.589097245356276,0.0716379940779816,120-sec
334853448.0,1.0,1.0,224.5839163408812,2.625859366116174,16.29304172793128,0.15894931415009944,120-sec
158621052.0,1.0,1.0,314.43648507213175,5.422617227591246,22.26385280720385,0.0891262488298316,120-sec
464397880.0,1.0,1.0,463.1697641539623,6.260561620232153,29.862054768762132,0.15999566294478199,120-sec
142109390.0,1.0,1.0,383.12034863257537,4.47979620237146,25.43532866858652,0.11583329762694915,120-sec
47336943.0,1.0,1.0,494.7651628346128,16.048720604110347,29.069539559010092,0.4568885721676743,120-sec
219234328.0,1.0,0.0,506.6449446476712,7.499502246846447,32.77150066904459,0.1960634856686916,120-sec
300088321.0,1.0,1.0,1187.8769079950284,19.716504571979613,64.81366510600404,0.5086460923970648,120-sec
192944805.0,1.0,1.0,292.5127662838864,11.518140099775676,20.158956799050504,0.2903467200310139,120-sec
270627594.0,1.0,1.0,392.8459468957378,4.4434312024513645,27.173467731347113,0.2652766301634859,120-sec
23326990.0,1.0,1.0,388.8890936993993,10.542895947488347,34.04531202851812,0.7606816092410451,120-sec
260823248.0,1.0,0.0,656.4315486512837,11.228729877716033,41.07993045215885,0.4044683774014999,120-sec
383716275.0,1.0,1.0,401.36428109668327,14.518074975614752,26.355310638044905,0.3381115313394396,120-sec
148336184.0,1.0,1.0,293.01934413914915,11.619106582965006,20.63487560606756,0.20525120983604944,120-sec
155577501.0,0.0,1.0,323.4552695212206,17.151265141166018,22.55098937672736,0.2488478786989123,120-sec
346595564.0,1.0,1.0,472.07871307981054,10.846717167369007,28.968114000270198,0.40190289962055736,120-sec
235666667.0,1.0,0.0,,,,,120-sec
111188507.0,1.0,1.0,286.9728602530731,13.936871800370001,20.78342402361369,0.20727593643512066,120-sec
30488153.0,1.0,0.0,286.0875565629102,9.962684993089058,20.161185529583864,0.2182897963384995,120-sec
359356597.0,1.0,1.0,459.6609371764072,8.498779035496169,26.758227281966466,1.5366122238950093,120-sec
231264957.0,1.0,1.0,169.9966874229248,7.472381864743937,13.522919472895696,0.2408209927557872,120-sec
17104020.0,1.0,1.0,697.7779301619922,19.72981894897248,41.27130680772459,0.4084373412922345,120-sec
270247907.0,1.0,0.0,514.5145272712405,10.686940450610932,32.525338065728306,2.4942715071527,120-sec
79104262.0,1.0,1.0,409.95009388905663,16.190434087770342,27.77611630719143,0.4153002779492176,120-sec
388899887.0,0.0,1.0,414.6543745668112,24.7197800222522,25.36002116915853,0.6648420653043594,120-sec
242190955.0,1.0,1.0,437.7959099984861,12.087131695154257,28.223062600711003,0.3317588301542305,120-sec
441663441.0,1.0,1.0,456.3714119301189,12.704129240024741,27.429455045900635,0.4600078854578733,120-sec
14248542.0,1.0,1.0,290.0358028330532,5.717157599438508,20.781497036950352,0.2843487597988599,120-sec
32209429.0,0.0,1.0,472.0356194493305,14.840297588491635,41.26851985420882,0.6007004653477921,120-sec
290461077.0,1.0,1.0,434.43223149207313,8.872136544744109,27.601071762943512,0.8271789620130914,120-sec
165555303.0,0.0,1.0,320.93570792637814,12.569564102003849,22.55115732977363,0.18262222765364727,120-sec
423302930.0,1.0,1.0,264.13755375021816,6.5161687268776225,19.39783138903891,0.15808398146340785,120-sec
175294432.0,1.0,1.0,357.8680009074284,5.022708784665639,24.57869469881201,0.5555372608347291,120-sec
274554785.0,1.0,1.0,239.6112256268202,7.8776293356763025,17.641136781431545,0.3160269515175766,120-sec
220457739.0,1.0,1.0,199.6267755852932,2.969950746170838,15.296881594175264,0.08386040992875096,120-sec
26894645.0,1.0,1.0,263.75702563317697,8.038309352630137,19.61816083035405,1.8198513420020423,120-sec
352910582.0,1.0,1.0,313.4644973510803,4.9160385954689065,21.929407618484394,0.3626920854387343,120-sec
257433078.0,1.0,1.0,115.87850201782905,3.6282896913606,9.942750671268259,0.1305554978756662,120-sec
12858196.0,1.0,0.0,560.6481092801503,11.825346184440036,34.04306163936353,0.3968595311719056,120-sec
139700730.0,1.0,1.0,474.7086699657778,12.869233728849226,27.513894306068767,0.0907523418220641,120-sec
233683095.0,1.0,1.0,246.2914721392672,3.8678899216287452,18.616620534137173,0.1412006910846752,120-sec
382067256.0,1.0,1.0,276.1327084472676,2.484233262828667,19.400840493818027,0.04506829702942562,120-sec
234282954.0,1.0,0.0,771.2479828051765,20.928565849398183,41.27339811480967,0.3048380083607292,120-sec
289989020.0,0.0,1.0,227.7958178561349,11.214563340609716,15.267528713124989,0.14130342477701413,120-sec
58680717.0,1.0,1.0,378.61071573659683,5.584915290521394,26.115730754035077,0.16273562708325068,120-sec
441622443.0,0.0,1.0,349.92916051822334,22.612546721694546,24.169189440768065,0.24294604408544626,120-sec
137730427.0,1.0,1.0,373.1302670425795,2.9563235645705106,26.35249525113717,0.16688227514392115,120-sec
178650755.0,1.0,1.0,1056.490257113242,21.529981981264424,58.32752944576431,0.4074875491658005,120-sec
233053435.0,1.0,1.0,205.16195802829503,3.970620437938763,15.652484095618188,0.14722907158929205,120-sec
300085625.0,1.0,1.0,328.64671687908043,2.4561842171853243,22.965498802054487,0.09460159728744874,120-sec
76924313.0,1.0,1.0,297.1084857526618,4.6456195355782475,19.616521463318037,0.20906856348230105,120-sec
313301564.0,1.0,1.0,419.5327717214971,6.486426067477595,28.683067214546032,0.2951867548018434,120-sec
280785458.0,1.0,1.0,406.88275755780677,4.9942834292013165,26.041620737978004,0.2028212466055539,120-sec
105111719.0,1.0,1.0,262.062389752694,5.079623413708647,18.380165239901267,0.1417956279227521,120-sec
85096807.0,0.0,1.0,295.31150899172883,24.187837668719396,20.06642379405768,0.22037797314255592,120-sec
408259329.0,1.0,1.0,274.3169744452299,4.063955176966373,20.63500930526735,0.2801578869915673,120-sec
202506847.0,1.0,0.0,738.0666620481883,14.162284869473352,47.55323920898539,0.5442706714339778,120-sec
339673707.0,1.0,0.0,319.86373508690014,13.523579128932226,22.32120188739133,0.147755512539641,120-sec
377250985.0,1.0,1.0,132.88339807384475,4.2185205737728495,10.89448844456848,0.09194739781246668,120-sec
356702187.0,1.0,1.0,674.6934713102389,17.417062828273348,42.680300057478455,0.5450523370953348,120-sec
73279907.0,1.0,1.0,221.4268142908712,8.795504043331519,17.121111295306953,0.2459936897544104,120-sec
427649271.0,1.0,1.0,355.7709395360565,6.276003343524708,24.50881017585329,0.253065375308477,120-sec
394584352.0,1.0,1.0,446.3989680631697,4.5496752308119985,29.46106196598515,0.20958320005125225,120-sec
350297922.0,1.0,1.0,283.86357894472775,3.4620629352506853,21.657776187370253,0.1669300209929414,120-sec
370229296.0,1.0,1.0,390.9144882239055,10.634114726408283,25.963385695151377,0.4435082265880244,120-sec
159332615.0,1.0,1.0,360.8901799097869,5.379577510300892,24.44050118943159,0.3160154869555072,120-sec
411125654.0,1.0,1.0,554.7305468774249,5.2026311547707005,34.313562733850226,0.2799456747973892,120-sec
71108907.0,0.0,1.0,,,,,120-sec
63559513.0,1.0,1.0,274.3106596160194,9.249161548721162,20.491116686393884,0.15090619708045772,120-sec
405442786.0,1.0,1.0,230.15914452473882,7.199504032054392,16.85779821763792,0.405088274161427,120-sec
349059821.0,1.0,1.0,413.32376708383487,3.988047805422184,27.428767664878613,0.1348130702433305,120-sec
255640029.0,1.0,1.0,526.760283636583,4.8417692323781685,33.018125540725215,0.19605948799445014,120-sec
183648073.0,1.0,0.0,772.3154951529373,15.852222882940055,40.69519204931214,0.8759773108175111,120-sec
32051052.0,1.0,1.0,307.8155993896927,8.882606588905446,22.207390297332346,0.2370571273697823,120-sec
92254406.0,1.0,1.0,477.8946560763797,6.219405238270325,30.06656508780901,0.3258247761809425,120-sec
136325159.0,0.0,1.0,414.63390791382966,23.124431734930855,28.31585695841459,0.6000808713564769,120-sec
259214713.0,1.0,0.0,737.9614400050099,19.650899020580372,46.05156172730229,2.951255592738736,120-sec
158588517.0,1.0,1.0,304.191780672883,4.151214595990808,21.550567435563327,0.2320713783337229,120-sec
439496950.0,1.0,1.0,300.3924245347996,8.920339258642912,21.98482607739396,0.7758988787411614,120-sec
219196118.0,1.0,0.0,1096.8782824018656,562.450103177438,57.564741613599736,0.3963687781291832,120-sec
418466542.0,1.0,1.0,229.5832473986929,5.80960770642875,16.17240148961491,0.3788327926953618,120-sec
381319666.0,1.0,1.0,162.27513864333082,9.545596390784157,13.671554830748091,0.2240000873479708,120-sec
435909708.0,1.0,1.0,545.178911931383,8.968602293750848,32.40488876914321,0.4069919360898098,20-sec
288240522.0,1.0,1.0,345.9799361521037,4.9437987894497715,24.85785509407707,0.4000992646616268,120-sec
261205435.0,1.0,1.0,711.5208923253775,9.363452024734556,42.68187099717042,0.3338607410320833,120-sec
169385583.0,1.0,1.0,449.44834932066567,11.17474762110058,28.13305594024724,0.1889205700498397,120-sec
280726888.0,1.0,1.0,644.1039586259982,18.92104652022516,42.26974534063752,0.6925425930336642,120-sec
32091606.0,1.0,0.0,344.77427311035376,3.4787160165666653,23.02594917305889,0.15767433458652566,120-sec
368644140.0,1.0,1.0,330.12754483628515,29.334641714775838,25.961258355747226,0.3255525650772473,120-sec
175475458.0,1.0,1.0,449.1502856925602,10.980636979789894,28.041774614562016,0.14216419305843425,120-sec
257526233.0,1.0,1.0,568.4024805132665,12.245654876407855,34.4478235455906,3.690552482182846,120-sec
229914817.0,1.0,1.0,653.1428083032597,16.2862096118738,39.23709885039575,0.4920022231599504,120-sec
26503465.0,1.0,1.0,382.3451669933363,9.860610367332981,26.117371877416506,0.4490128696372153,120-sec
381975502.0,1.0,1.0,45.11756486437312,0.0,3.2931361377498765,0.014085879785227,120-sec
233062474.0,1.0,1.0,266.1192123908421,6.959685853439879,17.748106448333065,0.1854701235282636,120-sec
41993482.0,1.0,1.0,246.9938293689196,3.76252104402036,17.02284569624382,0.10412140086853937,120-sec
364030170.0,1.0,1.0,244.59286733234416,6.981718382464634,18.304371290595515,0.24150608785223496,120-sec
287837391.0,0.0,1.0,432.8237093111827,23.448775171939445,27.258449424626818,0.6427839483971017,120-sec
398783158.0,1.0,1.0,459.58725133691706,6.0486218742344136,28.780695858815875,0.1981691832895702,120-sec
207202125.0,1.0,1.0,731.9893026510132,13.563231153907626,41.864531995925134,0.31095022046213217,120-sec
365125818.0,1.0,1.0,247.7791092015906,5.070828281334883,16.956363773737813,0.15714797322558555,120-sec
173536738.0,1.0,1.0,316.07768331510965,6.434151314302483,21.76499159944748,0.16692078394178544,120-sec
410205387.0,1.0,1.0,506.2009023916399,7.585309705704702,32.76846690514527,0.19451144173208945,120-sec
274977079.0,1.0,1.0,898.5549964625974,20.569243364108445,45.57114651641896,3.7597553151029617,120-sec
283956643.0,1.0,1.0,387.5865871384443,7.04326240657781,25.21198999445617,0.5558927269029308,120-sec
286845975.0,1.0,0.0,188.1794729573184,11.13762601966866,17.088932370998734,0.15844369777031805,120-sec
434513354.0,1.0,1.0,484.79674100671946,18.22368472218028,28.59228026965836,0.2520535545459364,120-sec
193041346.0,1.0,1.0,592.5072661773503,26.028385091378425,36.60834078558028,0.3263303161126885,120-sec
131243454.0,1.0,1.0,377.88938344523535,15.166129101481006,29.264004455568685,0.4360390410588,120-sec
50276717.0,0.0,1.0,697.7249161199551,24.7975997011618,37.55082309593692,3.733492772999474,120-sec
251080667.0,1.0,1.0,437.43396848381377,10.158118281191603,27.864732100423627,0.3703856916850743,120-sec
220457103.0,1.0,0.0,310.53740262169,5.441889276035851,22.321111192103096,0.23113595326192465,120-sec
350221833.0,1.0,1.0,296.1957442986884,8.717744401222802,20.88137072396533,0.2361258069903673,120-sec
159729576.0,0.0,1.0,196.40159641479855,10.413658346489854,14.93027166618925,0.17426870069920314,120-sec
157572920.0,0.0,1.0,345.30300111399026,59.54752069683949,24.10228211232685,0.0,120-sec
149700170.0,1.0,1.0,413.0078723882843,5.129084500447249,27.342974616730647,0.2261671208948748,120-sec
4917319.0,1.0,1.0,608.445329619314,13.967788436478145,37.38852460269394,0.9098335092333656,120-sec
38602419.0,1.0,0.0,428.1678353452914,3.4779269839529263,30.276055741412225,0.16350250273935168,120-sec
12418527.0,1.0,1.0,273.72423955402354,4.970642402136607,19.10313183607961,0.17454249103099956,120-sec
71582849.0,1.0,0.0,338.4075395175278,10.11484523574157,24.170665482862574,0.2800458391876983,120-sec
144500249.0,1.0,1.0,464.726995462138,18.2595177900792,30.066757732285236,0.321197675088932,120-sec
224601836.0,1.0,1.0,627.4789462018496,11.350981120501043,38.71620650440311,0.6400256610515775,120-sec
176379354.0,1.0,1.0,1401.9600181728022,28.68231156814818,74.78545019451384,0.3351473179564905,120-sec
71045818.0,1.0,1.0,289.2379322301066,7.236601900987807,21.445971258656552,0.16521387112035052,120-sec
118316147.0,1.0,1.0,482.857081590005,28.37293333290927,29.360749384348537,0.5585812346440147,120-sec
20926643.0,1.0,0.0,818.6344247317911,22.834624864272428,51.77277116747487,0.4852209242407213,120-sec
356893496.0,1.0,1.0,190.72546253030964,3.391711744281963,15.137984278785028,0.08234489282978871,120-sec
233047757.0,1.0,1.0,203.9420970977721,2.900668984182545,15.62473229539733,0.05844662118214925,120-sec
260722764.0,1.0,1.0,259.14998171784896,9.529096050376552,18.03822431194537,0.3012876897081984,120-sec
435594495.0,0.0,1.0,365.9717589659562,13.799756153802266,23.584132430315503,1.3499239419589362,120-sec
24192664.0,1.0,1.0,237.61785619693745,5.382565878930151,17.29211340584492,0.1247604470221066,120-sec
383748169.0,0.0,1.0,363.58136853299277,28.68213835177829,23.840498077004018,0.6887467311483135,120-sec
106988678.0,1.0,1.0,269.809028639846,5.402934240597659,20.299655484008827,0.14728076595228673,120-sec
96834078.0,1.0,0.0,696.5054750988825,12.645896871415005,41.0781804638078,1.040730345849223,120-sec
139226061.0,1.0,1.0,180.786587774059,3.320993575642888,13.886233851805127,0.13887293117468494,120-sec
26966422.0,1.0,1.0,502.4204278768965,14.131578197261973,30.59296521789099,0.2955624788995177,120-sec
274676482.0,1.0,1.0,220.1282494017516,8.989412941368087,16.446232360589413,0.27507829135406325,120-sec
230088835.0,1.0,1.0,317.547914812746,8.883379474635177,21.033330700172925,0.3189070330559911,120-sec
237973776.0,1.0,1.0,250.4687054315784,7.064300685942371,18.229166279308068,0.18314961555804204,120-sec
12435774.0,1.0,1.0,645.1649934752079,12.652509064826347,41.46759191303854,0.3078618822691013,120-sec
270039281.0,1.0,1.0,182.56445951987166,5.551667774873295,13.755619985008959,0.12499930978697725,120-sec
48402444.0,0.0,1.0,502.46851650019056,48.086119170933046,31.13691697717302,0.4641741617781906,120-sec
285990216.0,1.0,1.0,167.91531753921169,5.166625155052671,15.568407212604484,0.2866809228726375,120-sec
284289836.0,1.0,1.0,317.5935768414453,6.5641111300332975,23.458338167116324,0.13223958972654154,120-sec
234516451.0,1.0,1.0,990.8367068313797,15.04372231203496,55.031110252423886,0.5375222194363793,120-sec
261891280.0,1.0,1.0,449.19087511466904,9.729766247971156,28.40405786861333,0.2891964261681039,120-sec
356894735.0,1.0,1.0,227.5497972651791,4.360772928662357,17.820277575568067,0.2521796286674132,120-sec
337007583.0,0.0,1.0,539.0559372820562,18.861782315821873,34.310222485155386,1.5684149170535164,120-sec
440518671.0,1.0,1.0,370.41976831903617,8.339657072848837,25.5079501398894,1.0595530961881892,120-sec
229694497.0,1.0,1.0,89.78307867380072,2.6968634395134075,8.810749723083006,0.09176055463448217,120-sec
73328494.0,0.0,1.0,253.0899929852044,30.34441271238768,18.69603726389397,0.7949721147207391,120-sec
162554891.0,1.0,1.0,248.11844535739502,7.594892768085913,18.191240346012773,0.15823002239369185,120-sec
199709017.0,1.0,0.0,630.6942700526629,18.239714440708326,35.85918161366106,2.5710733015416736,120-sec
319477267.0,1.0,1.0,313.5765527008349,8.9481168980964,22.208128046402035,0.2995147594348886,120-sec
367607434.0,1.0,1.0,336.5192254504997,5.160978013183012,23.208844699264354,0.3880305914328179,120-sec
391950549.0,1.0,1.0,256.0960680435847,5.700071466788828,18.498117762200557,0.1856105074980512,120-sec
160180978.0,1.0,1.0,575.4376185673448,7.174753085585452,35.71269954233229,0.30436624581881233,120-sec
434503711.0,1.0,1.0,289.47559834521684,7.4763673503203725,20.829248442365728,0.20421369985825594,120-sec
356892348.0,1.0,0.0,553.0148556975693,19.348712069242424,35.42418722792549,0.3725076143109014,120-sec
293747816.0,0.0,1.0,270.4861040701456,12.778871058432062,20.831588217475733,0.7822973412578058,120-sec
279090824.0,1.0,0.0,560.2015161208934,18.379186784933783,37.075748605066266,0.4097404483983311,120-sec
197950729.0,0.0,1.0,347.66925163457535,22.83201055510645,23.90272183002046,0.1715084938015767,120-sec
303622649.0,1.0,1.0,397.05350161456846,13.838871404300676,23.773393699171862,2.0100739184771346,120-sec
36449747.0,0.0,1.0,279.61699375515013,11.429211721931038,21.1326779597282,1.8121170232567432,120-sec
374364923.0,0.0,1.0,418.129482906072,21.583971013218502,23.45753942348116,0.6529990001515618,120-sec
384342193.0,1.0,1.0,509.644950055315,5.645918338891788,29.96562871793866,1.045326240179925,120-sec
177649110.0,0.0,1.0,215.2890462794765,12.427160341092176,17.22279753017066,0.7834956881094515,120-sec
417174090.0,1.0,0.0,332.3516543943744,10.674392379344257,21.13392178808972,0.271192285730665,120-sec
406678048.0,0.0,1.0,507.4192402614468,19.141596518251703,31.360977774818373,0.353364161791557,120-sec
198383789.0,1.0,0.0,317.5149461304396,4.935209773541857,23.14743944896257,0.1918418702745601,120-sec
16182444.0,0.0,1.0,207.2625209374543,11.855670247699113,15.34997305754726,0.1978425026579229,120-sec
258627931.0,1.0,1.0,276.40071508043496,3.790893228210877,20.39573848419463,0.0996321230031096,120-sec
11938650.0,1.0,1.0,143.38938224463016,5.780997412310496,11.807745726763745,0.4665049134777393,120-sec
144222067.0,1.0,1.0,360.81593198894853,11.109149926535935,24.856196959207125,0.33315516156746483,120-sec
347571943.0,1.0,1.0,538.3077325546194,7.7046781338063965,33.52411901087797,0.33467268968105296,120-sec
206283357.0,1.0,1.0,440.70506849737717,8.44667117388363,29.263901903097,0.20520457585905125,20-sec
74828242.0,1.0,1.0,348.92766556527937,6.452288528222425,24.102763758318485,0.28668719270062404,120-sec
257721857.0,1.0,0.0,988.6608703088016,15.484779571878562,59.52264025657838,0.41917091291554703,120-sec
112573488.0,0.0,1.0,176.1725135976939,9.511154108341742,13.58467776230968,0.3760125040763569,120-sec
33944109.0,1.0,1.0,486.92293413508736,19.25747175700965,32.646127060477234,0.1914675998028343,120-sec
307985358.0,1.0,1.0,155.35814307651552,3.3796833611258705,12.94354923765077,0.0691414395592682,120-sec
141757732.0,1.0,0.0,148.93988701784667,2.9810783467424216,12.375918611818385,0.15805031769250805,120-sec
423179896.0,1.0,1.0,205.2773639010065,4.871738949106955,16.201402559033422,0.2806341165023705,120-sec
30916207.0,1.0,1.0,396.5814231635482,7.6984118684331415,26.92284418495288,0.3084973027859448,120-sec
98724701.0,1.0,1.0,210.96516156591443,10.459117869183343,15.59545828444183,0.14722385299662386,120-sec
25156036.0,1.0,1.0,206.583974559094,1.4999328696759022,15.93772638828954,0.07631090634198845,120-sec
143167887.0,1.0,1.0,331.5118368483768,10.631799554979324,23.84062338308826,0.2052601302849126,120-sec
229739896.0,1.0,1.0,147.04869316103932,1.9405252763186949,12.393524746347033,0.11697802712078335,120-sec
279055252.0,1.0,0.0,368.5528049116128,8.471864548493414,24.104324659874106,2.483140588544108,120-sec
191618841.0,1.0,1.0,260.10114247433,8.249904078480952,16.989284666472606,0.1735374055569707,120-sec
423590058.0,1.0,1.0,488.9869815205053,8.974404876976166,30.81001674314,0.5934953534194136,120-sec
387057497.0,0.0,1.0,355.77964170335173,78.29985826630042,23.77689484869204,3.0490797296640806,120-sec
229079718.0,1.0,1.0,556.0924100455348,13.034293708887049,33.1441522890037,0.8706460991906759,120-sec
288636381.0,1.0,1.0,336.5059364258952,7.431668207285639,24.0378805387187,0.20884027473819874,120-sec
30201932.0,0.0,1.0,356.73642831445017,16.84421583946815,23.52109740225572,0.20176325862980346,120-sec
368113530.0,0.0,1.0,222.51471479167327,10.338592873108366,17.426950826311568,0.3094137396172414,120-sec
252796304.0,1.0,1.0,180.08864080515136,3.809160440061959,13.058534762348366,0.5193037187526572,120-sec
368317588.0,1.0,1.0,397.9096965389518,12.552002819986653,26.83939428576893,0.4724696809159745,120-sec
202872681.0,0.0,1.0,206.15610340220573,13.143364325524313,15.429652077753149,0.8916467007028944,120-sec
246746312.0,1.0,0.0,292.7205986063858,13.275310594393945,21.444398780421235,1.9948332347706952,120-sec
232614734.0,1.0,1.0,150.96203701216447,3.9032559246621337,11.872182764971896,0.07598805285558445,120-sec
167342488.0,1.0,1.0,341.41604186344705,10.458004685803985,23.02571499524323,0.2256932950324728,120-sec
274511541.0,0.0,1.0,350.9432036817105,28.11871585739436,21.87311646983846,0.7638084966018042,120-sec
349780462.0,1.0,1.0,335.9479847230852,9.235683428813333,24.370370228732178,0.30937128349187404,120-sec
364395684.0,1.0,1.0,1077.1751014893919,17.908571121314253,60.343092357089795,0.4375995897516702,120-sec
118532115.0,0.0,1.0,466.0866912516218,13.54843498022771,28.877312361097346,0.4075866290168335,120-sec
12554500.0,0.0,1.0,282.3264461205067,13.180726121507606,19.885564644517967,0.3853374645005747,120-sec
396826744.0,1.0,1.0,498.9325800428948,11.385197928242887,31.13541005198446,0.34548459087397804,120-sec
107114208.0,1.0,1.0,237.12061706298527,5.18039083950913,15.791096198674287,0.3207115329092271,120-sec
466355341.0,1.0,1.0,140.6586875826583,3.8448843986148082,12.10131127764425,0.08640380393653135,120-sec
79404795.0,1.0,1.0,900.2416270701881,16.837298795947845,52.0785247532559,0.6510741340462154,120-sec
155947788.0,0.0,1.0,383.2325913107802,17.941805588058198,24.508332371909212,0.6222168667225585,120-sec
236648907.0,0.0,1.0,246.57021857951642,58.28649187454362,20.68524352838131,3.3238439819440413,120-sec
51270825.0,1.0,1.0,258.8327999402308,8.669586952603566,19.487516047723137,0.3170414347556853,120-sec
25118098.0,1.0,1.0,364.63148773153915,4.461731768595882,24.92833479909404,0.18399291108714344,120-sec
157253023.0,1.0,1.0,195.03793733120997,8.355627529409219,13.356918768185361,0.19262235478975584,120-sec
142443480.0,1.0,1.0,445.76055240073936,7.8920616296052515,27.68911269980053,0.18395508998062834,120-sec
231703102.0,1.0,1.0,389.3760704211457,19.108621177435,24.57759921105163,1.257623760820591,120-sec
338428073.0,0.0,1.0,326.73754678092604,16.393800256603953,22.60913566827359,0.4579275043669231,120-sec
468872441.0,1.0,0.0,290.46326160677444,8.339708304539045,21.49688421497174,0.493796464516775,120-sec
219096868.0,1.0,0.0,179.62028735773418,6.9596869273729,13.118167659958296,0.1981182825764204,120-sec
166751790.0,1.0,0.0,353.67118460486887,9.669752142306749,25.732916877526804,2.015574893276028,120-sec
72705150.0,0.0,1.0,166.66529348920932,15.69621770874403,15.763579036175468,1.43584260342738,120-sec
422201212.0,1.0,0.0,446.5744535762752,11.555565375558615,26.918541394089647,0.6273775296395739,120-sec
415878492.0,1.0,0.0,131.91561811951465,5.384310943653643,10.72303280177726,0.1042323659839578,120-sec
46271487.0,0.0,1.0,181.98562949043801,16.897871522630766,19.103799131192964,0.3910862188390975,120-sec
180551139.0,1.0,1.0,244.4839614444136,4.914250481294758,17.81904858834959,0.4139162282401023,120-sec
425977043.0,1.0,1.0,518.171498179172,5.823363351024966,34.86026675339143,0.2893606903705397,120-sec
318492967.0,1.0,1.0,176.77830412812744,3.786416152677433,14.461919214544388,0.6158406564905645,120-sec
374859230.0,1.0,0.0,582.3344981226977,7.493848769407407,43.96893378472368,0.4617210255821718,120-sec
264154365.0,1.0,1.0,267.38546359033785,7.245715036147287,18.420426384365076,0.1839729828311007,120-sec
318613764.0,0.0,1.0,478.1177257776792,15.050925260577516,29.16534850494125,2.0732591480063607,120-sec
258957379.0,1.0,0.0,466.5916981093943,7.896344360346546,29.761474091259576,0.3166354092311483,120-sec
293396104.0,1.0,1.0,250.53081747616025,5.645764900871228,21.76448388224976,1.0532783383453186,120-sec
388916200.0,1.0,1.0,275.0960686820211,9.987702572512234,19.271426109076387,0.3111739545012764,120-sec
219172137.0,0.0,1.0,345.5284706744758,22.57945407295239,23.841258052617444,0.5299427137745081,120-sec
372072912.0,1.0,1.0,431.3027770855709,7.700824167472433,29.660841399580733,0.3188935666847392,120-sec
398243889.0,1.0,0.0,272.0861617565178,9.073518338523627,16.293737430013685,1.2155934798733092,120-sec
124528440.0,1.0,1.0,303.69003440326014,12.119632992302005,18.41987945469702,0.5567741091050724,120-sec
129993510.0,1.0,1.0,471.94641793320886,10.709459715864456,29.964481465278226,0.32346656715402844,120-sec
173092504.0,1.0,1.0,370.0748573615407,7.049044902124593,28.22043438665611,2.0037184820799507,120-sec
8189062.0,1.0,1.0,358.84383424502005,9.738534734673124,26.115198531838452,1.2241939678103222,120-sec
428672172.0,0.0,1.0,637.8932346959806,27.220598448565173,37.877709787697185,2.2458468301316863,120-sec
38807149.0,0.0,1.0,436.76780179837164,19.49559551522023,28.315646119377238,0.3362996337454671,120-sec
157533453.0,1.0,0.0,523.2499529656618,15.71772360095639,32.527576367494085,1.3321104862285225,120-sec
117252450.0,1.0,1.0,373.1181651326197,9.735357683551056,24.238144530214015,0.18181281337624888,120-sec
80261781.0,1.0,1.0,182.724323360398,5.2411148812630435,13.177414249659696,0.1557221419442109,120-sec
380936748.0,1.0,1.0,226.95271229823382,4.699256160528137,17.499175531595746,0.17713925473842626,120-sec
375089600.0,1.0,1.0,349.2098623200164,4.482408521820645,24.92831711666083,0.1503011952607451,120-sec
290488468.0,1.0,1.0,394.3128875070385,16.439489056279143,28.968961510147082,0.8678266585067496,120-sec
224605278.0,1.0,1.0,249.51933675924585,6.830700267598117,17.78414994177209,0.4649245967982977,120-sec
360656564.0,0.0,1.0,225.66367480090054,9.914545406725324,17.818614502337468,1.1769030647494958,120-sec
265340145.0,1.0,1.0,274.0721193268456,6.575852048973161,18.897712429538995,0.149609934574439,120-sec
204291022.0,1.0,1.0,247.2741824035357,7.1796090535612525,17.71221009427025,0.16866447347446467,120-sec
63512207.0,1.0,1.0,321.931112587416,12.390475810924613,20.63548582661731,0.394797009815516,120-sec
470204742.0,1.0,1.0,247.34048142214192,6.8730483830764815,18.305098103555235,0.22092701967536849,120-sec
387058831.0,1.0,1.0,253.93654152992173,4.99656509350524,18.3437836304955,0.23839885504654384,120-sec
277774779.0,1.0,1.0,1547.3971404389868,38.626913282691476,81.01615224185478,0.7931731879099715,120-sec
79179868.0,1.0,1.0,272.9532683067266,12.454141519698535,18.693630939182814,0.1880847640991483,120-sec
199683990.0,0.0,1.0,273.2224777307772,63.433032706147365,21.08413033065953,0.2670923542178141,120-sec
78151052.0,1.0,0.0,204.55011304131446,7.515044336764718,16.98728347288583,0.640775693033941,120-sec
394362501.0,1.0,1.0,540.7380412308213,10.263241196673905,36.00773510752261,0.4645358915654718,120-sec
133575269.0,1.0,1.0,248.975936618914,2.7574630728444447,19.35714674808726,0.15592955091785932,120-sec
89320803.0,1.0,1.0,865.1738447982158,36.39722374012155,49.71496252640662,0.5976816486841479,120-sec
407621805.0,1.0,0.0,970.7076944475454,20.370705531333726,53.352093779078906,0.5103973059074107,120-sec
358106267.0,1.0,1.0,371.88373686888815,10.527591080479569,26.514117228900727,0.29303513779964874,120-sec
157872984.0,1.0,1.0,290.88019520205773,5.578205900798508,21.44464694951595,0.22142389803832607,120-sec
279920654.0,1.0,1.0,223.38252967811192,8.170455746418114,17.856429134688803,0.17159085856710374,120-sec
230082687.0,1.0,1.0,341.0107671828185,9.203415591581743,22.039978013170238,0.2333119696038057,120-sec
349374677.0,1.0,0.0,192.1050466173748,4.9797356307937415,15.111802676162972,0.12374655563745306,120-sec
321088925.0,1.0,1.0,540.3921995708679,11.977498471812966,36.91892168433147,0.4061260793297628,120-sec
284186834.0,1.0,1.0,232.37030523536774,6.7647832674051775,19.885387904685988,0.3078561208330939,120-sec
444637590.0,0.0,1.0,448.92787231952116,32.44479925219377,27.08889616820927,0.4880331834018445,120-sec
178946294.0,1.0,1.0,435.5363483295345,4.489330815569473,29.86174737845397,0.21412277440375674,120-sec
7581229.0,0.0,1.0,221.022878249274,14.832241956738258,18.498254479583785,0.1839681916377192,120-sec
24448832.0,1.0,1.0,275.36948929430883,7.559598414215998,19.188624612555174,0.19865473834352607,120-sec
317247251.0,0.0,1.0,182.23634282510082,11.055030593384018,15.79389239695202,0.6725555624192108,120-sec
270344943.0,1.0,1.0,330.9494733373316,5.4421290579622905,24.10478375673189,0.17252400005222765,120-sec
290190376.0,1.0,1.0,323.72011533046526,5.2673103511397406,22.378210686193523,0.32860263970737513,120-sec
388828848.0,1.0,1.0,307.8472613911352,5.5013658029689045,24.50701797008832,0.25908540468528324,120-sec
207133243.0,0.0,1.0,804.7468243714998,94.48311676273623,43.10328923014473,5.0664896276271465,120-sec
151069299.0,1.0,1.0,161.65734411767474,5.514962699110441,14.41431354553328,0.17164477539938433,120-sec
382159212.0,1.0,0.0,559.7722237260548,15.948484425601974,35.56818238736371,0.3043928679593222,120-sec
352009083.0,1.0,1.0,210.92854683541992,5.371124800053124,16.47836138045174,0.11459358396365354,120-sec
31748536.0,1.0,1.0,257.5188239188832,4.733801910273584,19.230301786150328,0.2817548311754283,120-sec
468991718.0,1.0,1.0,39.51959736037732,2.839731546853457,4.4434803940353005,0.06232305113762265,120-sec
71090461.0,1.0,1.0,258.7763594027835,7.640813043590683,18.979674303889123,0.5099086309791883,120-sec
188990764.0,1.0,1.0,578.3522696648132,11.210549906276695,29.45845646078968,2.13450906168263,120-sec
1196779.0,0.0,1.0,585.0524849717988,19.943352299988245,35.281122838994094,2.0732407907551242,120-sec
141472911.0,1.0,1.0,457.9783550465454,7.452696074332862,28.972763914377452,0.3529102840763372,120-sec
31927487.0,1.0,1.0,409.4996076316663,9.94072495851367,27.954413530072483,0.187683524611078,120-sec
25285374.0,1.0,1.0,167.04763965552115,4.992706540140091,13.336716606461644,0.8042585619689913,120-sec
376847584.0,0.0,1.0,237.59763416849708,9.37690586969768,17.605373298027686,0.2836005693915186,120-sec
137839572.0,0.0,1.0,163.95180975014813,14.421686968763025,12.902868308025408,0.15723316374777324,120-sec
300161002.0,1.0,1.0,420.2916353757772,12.957516274739705,25.584141666523557,0.20031705394238306,120-sec
360019958.0,1.0,1.0,200.85420629075688,3.8868042070241415,15.54133586653076,0.11646134575815732,120-sec
309964868.0,1.0,1.0,266.9007063608097,4.894539210840094,20.021417935472964,0.29035719477114696,120-sec
349374407.0,1.0,1.0,226.16585598043102,3.9563037577726585,17.326422267822814,0.1071648808549152,120-sec
51064788.0,1.0,1.0,255.34717107231893,4.259730379334343,18.228096248234785,0.6771257718111787,120-sec
219238382.0,1.0,1.0,217.4657873701822,4.463888895727337,17.122348000427724,0.3683432758316662,120-sec
11231460.0,0.0,1.0,234.27101333421064,9.651184463008192,18.343705799262512,0.346052556708262,120-sec
287326898.0,1.0,1.0,354.0111929164617,3.442695009927633,24.928254822519197,0.2295814380860097,120-sec
303321231.0,0.0,1.0,423.3733054007672,56.15422549818203,23.582809696380274,0.3001092123146982,120-sec
33224791.0,1.0,1.0,303.1832489473072,7.514999199313593,22.605680731010075,0.9144059554057922,120-sec
167885596.0,0.0,1.0,423.87512290040564,12.555685782296278,26.11899778294207,0.666097957661302,120-sec
262105959.0,1.0,1.0,212.6450441427404,6.757340032341317,16.294060846141395,0.28502327106857983,120-sec
207461550.0,1.0,1.0,495.6225403029112,12.062475347090585,29.56000746656257,0.3166499300597785,120-sec
150449800.0,1.0,1.0,301.37489813671317,8.843433304397761,21.81666523027431,0.5385528262485479,120-sec
299834475.0,1.0,1.0,299.7345547277097,7.814649761716424,22.377648069860697,0.2113512655833531,120-sec
14666589.0,1.0,1.0,324.4497301229235,7.572860221687506,23.14680787997927,0.2967756199456222,120-sec
159652406.0,1.0,1.0,315.32422502171755,9.914500581680784,23.58426494866476,0.6505832248370584,120-sec
220411489.0,1.0,1.0,220.42355048797626,4.497921193955719,16.956950806358222,0.1905246520518879,120-sec
63402741.0,1.0,1.0,319.09684362427663,7.301987268290078,20.982561016825848,0.34285250291051383,120-sec
31506424.0,1.0,0.0,424.8790059577742,10.403250348879707,28.68788807314062,0.1981794073973279,120-sec
53828123.0,1.0,1.0,301.6352490598458,11.995436582330225,21.18564495664576,0.3221068425055495,120-sec
273739189.0,1.0,0.0,215.28089116365112,7.398675018512107,16.602171246473606,0.5189716032764107,120-sec
12421161.0,1.0,1.0,215.17269425773486,3.8008915570551673,19.272362035993407,1.3811462026501555,120-sec
161403043.0,0.0,1.0,738.1491689198317,27.594361454946977,38.71537351382437,4.607749131598407,120-sec
93050976.0,1.0,1.0,385.5079839468677,8.619772515434505,24.440007752524227,0.28007237012189096,120-sec
118434605.0,1.0,1.0,523.5651640269062,7.800618009418713,32.168492843794716,0.3727239158637925,120-sec
125744340.0,1.0,1.0,438.92028311649324,9.20409505879934,29.361989824320673,0.20663780590591144,120-sec
238930632.0,1.0,1.0,210.36654156049838,4.890521924266609,15.708949211280586,0.32455421880242064,120-sec
231312521.0,1.0,1.0,280.94246142298994,7.6600189962964285,18.775845603393574,0.4869194433349584,120-sec
79154271.0,1.0,0.0,113.54039656516184,3.736247053332569,10.670073563148652,0.1418126515704028,120-sec
307150122.0,1.0,1.0,302.95470936692993,5.242477499860343,21.39289718158168,0.21473803557715776,120-sec
123364854.0,1.0,1.0,244.2914796138097,9.132391761263918,18.33897223966595,0.1815037992203265,120-sec
183596617.0,1.0,0.0,,,,,120-sec
198361395.0,1.0,1.0,122.49142885439068,2.4197165489234247,11.13192753296072,0.08072905116058224,120-sec
350861012.0,1.0,1.0,185.41097112436248,3.9684733201334974,15.350668970766392,0.15632167616302794,120-sec
144397849.0,0.0,1.0,353.70168130992624,24.49516121310532,20.02058548452179,1.4786163440365725,120-sec
462518358.0,0.0,1.0,338.49939384867923,13.027558454727853,23.58070014635643,0.26748076966593176,120-sec
145750604.0,1.0,1.0,577.5168412014507,8.05057358499596,36.611209115960406,0.23733880648642364,120-sec
402099644.0,1.0,1.0,360.01892014141487,8.618047160775973,25.509084589204374,0.2338038169715446,120-sec
286098832.0,1.0,1.0,273.1294448492561,5.636377193793777,21.234458254773948,1.268501825250368,120-sec
97193221.0,1.0,1.0,298.34338070063166,8.230162226224337,20.15932390245671,0.2917477960468027,120-sec
159438367.0,1.0,1.0,169.00451494289632,4.230536638493561,13.07886727133523,0.05158554016047475,120-sec
344135053.0,0.0,1.0,152.35262818394702,11.296536938997562,14.583076085783222,0.1533699673786017,120-sec
26760533.0,1.0,1.0,387.00817621749326,8.261069874787893,29.56030352155227,2.720959317431646,120-sec
159539923.0,0.0,1.0,731.3597910815395,18.69933579321469,44.190923200828045,4.2597601661140345,120-sec
375688051.0,0.0,1.0,449.12492228311766,14.367121399130411,28.501101473809253,0.3035360632525617,120-sec
230081493.0,1.0,0.0,,,,,120-sec
59964929.0,1.0,1.0,428.30718737902663,10.621094673550004,23.839267821949722,1.4632511813759523,120-sec
116048754.0,0.0,1.0,235.40699544837187,18.428041648464447,16.924031078485474,0.1714454239200531,120-sec
334934050.0,1.0,1.0,219.62697960507256,7.884577444490089,16.324265064520148,0.11459205432524296,120-sec
175399702.0,0.0,1.0,183.9256841781403,11.402970086819256,15.624784011820175,0.3969273713762895,120-sec
362225626.0,1.0,1.0,108.29506616644576,2.4676074623981346,8.776201454564784,0.05073198308730385,120-sec
237084895.0,0.0,1.0,488.7746047129304,13.88341564182875,36.3057544364084,4.426247144434237,120-sec
85722250.0,1.0,0.0,,,,,120-sec
267686447.0,1.0,1.0,140.20850107655468,4.451063526239835,13.480450912375026,0.2069742444820512,120-sec
323621786.0,1.0,1.0,217.2569707860204,3.845256120106569,18.11512554896689,0.2082680104721053,120-sec
32003327.0,1.0,1.0,164.4704104343077,5.679553741616387,12.588996458935279,0.30970167107408203,120-sec
149828558.0,0.0,1.0,285.2836645902566,8.024262956646737,22.607185014265408,2.4378309611776348,120-sec
420503026.0,1.0,1.0,368.3246828446875,5.73144092604656,25.071632704196034,0.3921218003419842,120-sec
260369469.0,1.0,1.0,155.24474336013682,5.4483825438014994,12.535571765386148,0.22551729442411345,120-sec
159745572.0,1.0,1.0,302.20406436107817,10.413647979361741,19.48766943915124,0.2519609017017608,120-sec
383403515.0,0.0,1.0,302.9553377512867,14.51766011187533,21.444386831920337,0.3683778526592771,120-sec
453095415.0,1.0,1.0,1005.499114880656,11.829901262848125,59.120795191650544,0.4221453035113143,120-sec
115584141.0,1.0,1.0,127.42771741577984,2.1882264009578662,11.188496728375867,0.30049341080433395,120-sec
373242942.0,1.0,1.0,282.1072389296644,7.642745915225987,19.062299244153213,0.4780147094293294,120-sec
238192783.0,1.0,1.0,166.1953391872309,6.898571153876161,12.924287293054116,0.17864097219161665,120-sec
281540786.0,1.0,1.0,324.05990374626464,9.705621077259167,23.209392365654374,0.1621008773750336,120-sec
290753666.0,1.0,0.0,,,,,120-sec
340139357.0,1.0,1.0,102.35916156132288,1.9699024430750496,9.28875115735144,0.1129349883997754,120-sec
453107159.0,0.0,1.0,663.1931853207152,19.7487768872387,44.639997945039326,6.6224416890409294,120-sec
393961551.0,1.0,1.0,66.38596163504349,1.7566296353264053,6.6185871509536955,0.09495288291318092,120-sec
198392089.0,1.0,1.0,90.17261345008987,1.987513281602368,8.373066406710548,0.0509128285428044,120-sec
55506240.0,1.0,1.0,151.9451550000801,3.518266975399825,12.699462943134053,0.1936643089953085,120-sec
5528333.0,1.0,1.0,146.12850746867832,4.814777840813122,14.24986041095374,0.7880156692621334,120-sec
145710483.0,1.0,1.0,217.02714662011314,5.434169555433201,17.640052080061245,0.4627509856268758,120-sec
452784503.0,0.0,1.0,380.83299256165884,17.00047426413283,25.809522992054358,0.399441851600729,120-sec
55249175.0,1.0,1.0,487.9819783344314,17.118324403006824,29.65985907427525,0.2647848590928934,120-sec
391891312.0,1.0,1.0,371.38332651241615,9.420265082347015,24.71714130554643,0.22411522744527265,120-sec
43899525.0,0.0,1.0,503.01754804749925,49.32643662600839,32.891596206768504,0.4792368947374896,120-sec
382044361.0,0.0,1.0,265.0033732717119,58.44381596011263,20.207230625362012,1.2591221501159673,120-sec
142946530.0,0.0,1.0,148.13911494093344,15.913177011322873,12.323570069480352,0.2006305327720756,120-sec
391946816.0,1.0,1.0,231.88767023864486,3.426637357074455,16.89169158377925,0.10244566197148323,120-sec
237234156.0,1.0,0.0,93.76049233588482,3.4608392651286977,8.829598115246704,0.37135694181941575,120-sec
316777025.0,1.0,1.0,183.15106650155806,4.654410838667289,15.375097737010615,0.3305908306327243,120-sec
37908551.0,1.0,1.0,370.0083477088187,11.643227885542276,25.73495810583817,0.3175582336742728,120-sec
47669918.0,1.0,1.0,127.4748907506375,3.1218340591992586,10.788850276340284,0.12716286127016024,120-sec
293165386.0,1.0,1.0,105.34615475648614,2.852904893104437,9.190917693284787,0.0763989388019812,120-sec
32051091.0,1.0,0.0,387.5051372127192,5.860006485684295,29.16622894699825,0.3056634374098888,120-sec
220407801.0,1.0,1.0,201.22939168784328,3.95374981621633,15.217025301977891,0.0829457068090135,120-sec
183536582.0,1.0,1.0,803.0516672352826,15.634436575294044,49.71293980524077,1.8658188366473816,120-sec
164328543.0,1.0,1.0,471.9862133441256,15.677448455315695,29.758389069582876,0.3211475193766109,120-sec
238867738.0,1.0,1.0,508.2755893742898,7.7344636903144695,33.65366644618245,0.4065230537893783,120-sec
169267497.0,1.0,1.0,206.7290896762508,5.912578662854968,14.68082511229976,0.2333016350262485,120-sec
198388060.0,1.0,1.0,116.59302698750423,2.78092908892458,10.441082210914088,0.30739053244517045,120-sec
79098533.0,1.0,1.0,748.2028484306427,31.426937090786282,57.17838106794207,6.4851374194769775,120-sec
158147416.0,1.0,1.0,276.30263696607847,6.755565695992146,20.682997511480387,0.2291771981219828,120-sec
3716092.0,1.0,1.0,164.02000000462044,6.349161290501456,13.823050257740444,0.37281592498940425,120-sec
206534261.0,1.0,1.0,162.52381734501043,2.653450079102214,13.650388533124516,0.09995801926452504,120-sec
142181045.0,1.0,1.0,414.92268199824514,7.915854028583396,27.17011732999261,0.2759371017887577,120-sec
349483886.0,1.0,1.0,126.77450635593628,2.9494802359062926,10.842353488516855,0.1718102329280908,120-sec
31746687.0,1.0,1.0,156.27227916853926,3.554166974693146,13.257446698216176,0.13757632908598522,120-sec
336873776.0,0.0,1.0,987.474238550848,33.8004620193621,50.284842304326325,0.3060872246596666,120-sec
267542728.0,1.0,0.0,164.97900945077885,3.8625044484466,12.644203106003141,0.08781066076516625,120-sec
220415049.0,1.0,1.0,84.85616877428184,1.4659334537216182,7.9980080824325555,0.0689465568302853,120-sec
141335100.0,1.0,1.0,110.61951327509644,1.4708737692814893,9.625781980693533,0.03884614640562755,120-sec
332503809.0,1.0,1.0,379.1999989101743,11.126592294614367,25.215670058473684,0.24569071643996304,120-sec
219182762.0,0.0,1.0,407.50833748362226,15.800290223520932,24.92850276451337,1.5936739594104736,120-sec
272357006.0,1.0,1.0,115.58063374541227,1.9648216531306844,9.646906048204565,0.056076197924969685,120-sec
339735827.0,1.0,1.0,369.46230231138725,11.989762214432087,26.19652692304958,0.4945919242064463,120-sec
325686660.0,1.0,1.0,312.00037345347283,7.737427204535438,22.785585260414948,0.4033579141890176,120-sec
365968021.0,1.0,1.0,399.96680960084717,7.4647200512067124,27.601859246576968,0.2705278791185197,120-sec
358156337.0,1.0,1.0,211.9049838453037,4.485514987737644,15.822451660152135,0.1223355889403432,120-sec
219389784.0,1.0,1.0,339.38952186935416,7.461387961707943,24.857161789098924,0.222784648784776,120-sec
301563735.0,1.0,1.0,247.7849076098616,3.6322111972128255,17.746630266300908,0.25941766753908085,120-sec
161335014.0,1.0,0.0,,,,,120-sec
197741710.0,1.0,1.0,258.32766154628507,8.729614174085242,17.711276658545138,0.18623708722389049,120-sec
300556408.0,1.0,0.0,47.79429001211565,0.4912054471954299,5.208181184406434,0.02581511643681895,120-sec
167554786.0,1.0,1.0,117.54548780906912,1.4736166461646576,10.491459456131539,0.0793128654715573,120-sec
294785164.0,1.0,1.0,134.9325539893509,1.4588276659286383,11.319363826725793,0.04602607134748555,120-sec
318652982.0,0.0,1.0,296.3016210434148,43.89653645087628,21.083721244932764,0.3720150550937244,120-sec
151168359.0,1.0,1.0,419.94308148013545,12.542300033540016,27.60266886606248,0.22616675257883576,120-sec
177349660.0,1.0,1.0,274.73125674134496,6.38567197861164,21.604311077039508,0.279689946261664,120-sec
33839693.0,1.0,0.0,50.74156468432884,0.4912058536721098,5.338549492689556,0.0282850073372542,120-sec
149038292.0,1.0,0.0,65.31014074382517,0.9759435257594902,6.2903804993165275,0.06625892642361905,120-sec
349190958.0,1.0,1.0,195.0496098836236,5.975806412045003,14.98251708326503,0.368757631701798,120-sec
340819999.0,1.0,0.0,142.08881895519278,0.8737206392325447,16.602350059344776,2.9835652931270613,120-sec
267041899.0,1.0,0.0,,,,,120-sec
370228189.0,1.0,1.0,208.9425183566437,3.4384396877122043,16.44701850910432,0.21117286020141712,120-sec
382043798.0,1.0,1.0,148.0194490873253,3.3046540399770805,12.717808634810856,0.1653814938619984,120-sec
382160281.0,1.0,1.0,203.99778769424893,4.420852610759071,15.850999071040444,0.15060750613586998,120-sec
31471821.0,1.0,1.0,824.653224666399,29.17716299959073,68.35821910391357,0.8468853545669006,120-sec
24704388.0,1.0,1.0,65.57255090194981,2.6764306490591707,5.940169334430776,0.08866943505027339,120-sec
29253938.0,1.0,1.0,209.52433295706211,4.210430805059957,15.908578938467624,0.10642045106735223,120-sec
29835586.0,1.0,1.0,11.685205782493641,0.4924799371932194,1.8343399375901783,0.1495322571297623,120-sec
31960529.0,1.0,1.0,65.16971434473172,0.7145802011483653,6.505377584699893,0.02543106548312575,120-sec
31962935.0,1.0,1.0,265.53668065515166,6.498812887680456,18.537663181463824,0.14500259225168394,120-sec
32177749.0,1.0,1.0,51.89454081342078,2.281078717073441,5.544842676140873,0.06083014019015875,120-sec
38516267.0,1.0,1.0,83.77928990873859,0.4966275256578001,7.847319384764838,0.0221242314830636,120-sec
38573074.0,1.0,1.0,13.2033289228389,0.4911522794053855,1.8213734091604799,0.10218502874206976,120-sec
38828538.0,1.0,1.0,205.69999878052124,1.9422397633278201,14.93154182713906,0.02676328589872675,120-sec
41532123.0,1.0,1.0,33.59260068586687,0.4825577636885861,3.7747114927045153,0.03342648332348825,120-sec
41587424.0,1.0,1.0,200.11726758400653,3.6447828122057904,14.906052011789255,0.1808318525028376,120-sec
44625901.0,1.0,1.0,34.87067897725636,1.6605085227264953,4.1402693573045575,0.1695360438347983,120-sec
50272813.0,1.0,1.0,60.45556637682357,0.8769619782676124,6.140272377659723,0.036149874098553,120-sec
50311982.0,1.0,1.0,31.190789689625944,0.8235191997260998,3.91125602927578,0.0619959412935289,120-sec
52079970.0,1.0,1.0,38.4592636952641,1.0843777357687223,4.7476485305300535,0.3643010209803679,120-sec
52287279.0,1.0,1.0,126.3074136288389,2.6764407125915355,10.95106674546453,0.072135999382227,120-sec
55398886.0,1.0,1.0,48.88130240408616,1.4825886990226531,4.63196379308079,0.0293988785019876,120-sec
55478023.0,1.0,1.0,44.82234576552347,1.2365373165907343,4.55719076820028,0.0296340855860339,120-sec
55478222.0,1.0,1.0,43.904796771177686,0.4833896743809554,4.6815505104649935,0.0290299109427816,120-sec
55497082.0,1.0,1.0,36.33913882346636,0.9825967607277626,4.162584725549638,0.032115913423572395,120-sec
55557848.0,1.0,1.0,53.338308491583135,0.7359122758252354,5.623214005436116,0.0319271239651759,120-sec
55603501.0,1.0,1.0,15.158520067864282,0.9576093079483536,2.086257344328979,0.2429069875948552,120-sec
63036320.0,1.0,1.0,147.48978900735932,3.481269606782675,11.74441737590216,0.09207861807974277,120-sec
79271209.0,1.0,1.0,58.949535509016506,3.3211005920572667,5.537619942895486,0.054312773019303096,120-sec
92861431.0,1.0,1.0,61.888799820568934,2.507465186100397,6.285366299170941,0.09561290906323043,120-sec
115011683.0,1.0,1.0,60.14891460495321,1.7723437084332438,5.988483721205138,0.06706705596377023,120-sec
117509447.0,1.0,1.0,74.52764975513342,2.0356565942221607,6.792897548110893,0.1068153478975637,120-sec
121472201.0,1.0,1.0,40.68243878138143,1.8680711685328184,4.751974386584664,0.04942547508053336,120-sec
126641296.0,1.0,1.0,65.68781842381784,2.4369848319122944,5.729678215269418,0.6089785823149025,120-sec
126946283.0,1.0,1.0,56.60418888134535,1.3292568817537074,5.551784188661258,0.0594178829554161,120-sec
129649472.0,1.0,1.0,,,,,120-sec
139090355.0,1.0,1.0,45.4478900669063,2.2799944849618505,4.505669842818883,0.0443563355844918,120-sec
139233830.0,1.0,1.0,237.45128118203255,4.773933100687714,17.323437996365527,0.10894144336807617,120-sec
139284419.0,1.0,1.0,129.03705442581293,4.2974654409999085,10.453571849313974,0.0972876763550658,120-sec
139772499.0,1.0,1.0,38.29283273831581,2.0352489841230863,4.0602141631188635,0.04543533940989425,120-sec
140898436.0,1.0,1.0,32.65523523569611,0.7315240868211497,3.197993725948578,0.10389598859502076,120-sec
141155264.0,1.0,1.0,36.150197282393535,0.9955303898765884,4.212738957752738,0.03973450148781095,120-sec
141210448.0,1.0,1.0,34.796955134859594,0.7466013362268669,4.357476163412909,0.05169956917056545,120-sec
141280255.0,1.0,1.0,153.02970660715837,0.48330062214223796,12.517549936610468,0.0188436001971492,120-sec
141610759.0,1.0,1.0,40.24773633245609,1.2286705378420884,3.978967282206079,0.0477456494902337,120-sec
143924173.0,1.0,1.0,74.30854226344171,2.2832233656364807,8.13889482522695,0.35279095571923946,120-sec
147334874.0,1.0,1.0,61.024581383022614,1.6605328267489163,5.451306831239895,0.23595072529808545,120-sec
147384545.0,1.0,1.0,247.00430762921212,11.416165478661073,17.60265383554438,0.8274867604264653,120-sec
149159039.0,1.0,1.0,26.473526783722054,0.4931041077293994,3.0593790914653254,0.03057711654433755,120-sec
149347534.0,1.0,1.0,35.823851373295156,0.9725086251168626,3.9026888577060217,0.0349998581602597,120-sec
150109008.0,1.0,1.0,42.54721108609828,1.2405774290763034,4.383714274229433,0.0290231573619852,120-sec
150141898.0,1.0,1.0,157.54860852841406,2.6529049060516456,13.079028272917625,0.2087523000482587,120-sec
150272277.0,1.0,1.0,211.36855423385484,2.4640157868969936,16.26368189623306,0.09611910780932396,120-sec
150274386.0,1.0,1.0,38.30362697931468,1.2330438668898722,4.168566078489569,0.03706936298542815,120-sec
150322991.0,1.0,1.0,39.988744387706376,1.9355636199277024,4.194577921672567,0.05010250620802645,120-sec
150393390.0,1.0,1.0,36.35608549207365,0.9825969051911798,4.129206353074154,0.0303045029830748,120-sec
150430044.0,1.0,1.0,300.41235293106547,8.719209414258701,20.02246137009885,0.25801974114778403,120-sec
150442152.0,1.0,1.0,264.04080345128517,5.729766398983287,18.49847855091244,0.20040141665717745,120-sec
152273437.0,1.0,1.0,53.66663585287414,4.119400619836824,5.5550153684783625,0.08079297448416109,120-sec
152927676.0,1.0,1.0,196.76921396326514,8.925185865422364,14.703096887075288,0.15498652305711855,120-sec
159844964.0,1.0,1.0,52.29418116246498,3.204019852404862,4.885382746954711,0.04310174520244775,120-sec
159857518.0,1.0,1.0,149.78812725556992,2.517447516900333,12.517499475371766,0.13191014418974228,120-sec
161268891.0,1.0,1.0,48.1548760692758,1.4529488469178031,4.8901132316451,0.1161997104948695,120-sec
167126852.0,1.0,1.0,35.02958960660647,0.7443677022400621,4.1546812778648565,0.0439732420849976,120-sec
167206607.0,1.0,1.0,107.41068682200718,1.2402058684602792,9.190960230883269,0.03059130241397765,120-sec
176876294.0,1.0,1.0,42.32968010701164,2.1991559801603167,4.291192336024074,0.02643408816497665,120-sec
177079606.0,1.0,1.0,16.543265641383304,0.71084344552819,1.8600751513003708,0.4661931636142807,120-sec
177179614.0,1.0,1.0,33.09557202928264,1.236887368953436,3.868206280518593,0.14615557574648896,120-sec
177350315.0,1.0,1.0,31.749636555877863,1.7397061126508415,4.144825972929927,0.0465766549727746,120-sec
183644824.0,1.0,1.0,129.16748775662637,3.6993075252494383,11.217544058402392,0.4878199287481921,120-sec
197575514.0,1.0,1.0,73.57770371918282,2.746290652037928,7.022216707377874,0.044887848111704716,120-sec
197759895.0,1.0,1.0,51.47600552988136,1.2453872305616436,4.794115300697213,0.03664104404770915,120-sec
197951752.0,1.0,1.0,73.47733988384171,2.0756310701650165,7.165602036821937,0.07989457284021068,120-sec
200655425.0,1.0,1.0,34.664079334684146,1.8244252281412727,3.2394073762658926,0.038413307153826806,120-sec
201177626.0,1.0,1.0,13.804614087422536,0.866171864308865,1.8561416271281448,0.011924912140204877,120-sec
201230466.0,1.0,1.0,45.19021809424578,1.6470238940955184,4.592862299952189,0.03807835940548221,120-sec
201291046.0,1.0,1.0,45.396243465239856,8.44102486201739,3.88001378601498,0.02578931630666892,120-sec
206309502.0,1.0,1.0,165.71015783536248,2.8596000688403365,13.607303784925545,0.0967843518463814,120-sec
206356201.0,1.0,1.0,38.92371212606319,1.5158052010149774,4.282751202867714,0.03371384015612658,120-sec
206472442.0,1.0,1.0,33.873984779593485,3.1935069825879414,4.270032553306243,0.049898013656854916,120-sec
207072484.0,1.0,1.0,25.4163621334405,1.8235954893948327,3.143785576444148,0.02277083837653644,120-sec
209315850.0,1.0,1.0,46.30070043577181,1.1604185572875143,4.186168303600448,0.02664174258873994,120-sec
211408441.0,1.0,1.0,200.9378146492157,4.3310476214805504,15.111620025716656,0.1566825568242039,120-sec
214710750.0,1.0,1.0,53.03130322814057,1.3925068681349837,5.748741669808235,0.043454456841017605,120-sec
219334547.0,1.0,1.0,228.6222993023621,4.6193729493421225,17.36076507907836,0.29130675757663355,120-sec
219342300.0,1.0,1.0,46.92777815920408,1.0998698006063528,4.7297175872416695,0.030553678140209494,120-sec
220418532.0,1.0,1.0,47.233018041384156,1.2217542173146505,4.789151703856311,0.02992967442192452,120-sec
220428118.0,1.0,1.0,38.3117876708324,0.9967294353387288,4.12531322400803,0.026293256614305545,120-sec
220495378.0,1.0,1.0,119.97215223886049,4.773978376286834,11.087983722033243,0.1281321330881373,120-sec
220517490.0,1.0,1.0,119.7725325841542,1.7248969589077134,10.379562334874354,0.06602183799631857,120-sec
220563149.0,1.0,1.0,53.363832935644744,1.9405030158416283,5.2996971344106365,0.03470213549014091,120-sec
229054644.0,1.0,1.0,160.487669885502,3.481294357603076,12.661633834338708,0.2125158352199165,120-sec
229056956.0,1.0,1.0,37.295784144427316,1.1405438576277476,4.092514620288597,0.03440711520678151,120-sec
231239894.0,1.0,1.0,51.42821541171147,3.8429875252707504,4.7527454757046845,0.03660348956692183,120-sec
231702073.0,1.0,1.0,39.582198426234,1.8198711920107584,4.039537109567123,0.03231763964277422,120-sec
231910954.0,1.0,1.0,55.07247741371138,3.705811564287116,5.544887744057263,0.04734753145028117,120-sec
232064349.0,1.0,1.0,177.74045496274812,2.7298022093254843,13.671759398371773,0.11019861707743353,120-sec
232086709.0,1.0,1.0,46.107853431230424,1.5253070605794612,5.344950679233065,0.04249029858824428,120-sec
233964479.0,1.0,1.0,172.24349340390006,3.1251436346834685,12.7542865808409,0.08056813153247827,120-sec
234285392.0,1.0,1.0,32.89914640716033,1.772344587591128,3.5930920150487085,0.2222410760834845,120-sec
234348603.0,1.0,1.0,265.4038474392453,5.883336519589193,18.577223764363225,0.16389099905509136,120-sec
234497281.0,1.0,1.0,55.48369009582951,5.3920009811301775,5.411208108929377,0.0337967843124693,120-sec
234509974.0,1.0,1.0,20.22001928977241,0.8627208230302905,2.563706494983578,0.0441384513257909,120-sec
234997178.0,1.0,1.0,152.76784210298246,4.3588650600035805,12.253893558041248,0.10843690484955457,120-sec
237316813.0,1.0,1.0,102.52212126865906,2.280803587734354,8.654420102142936,0.14875974669348574,120-sec
237337257.0,1.0,1.0,38.21720079618039,1.8198667045800183,4.2597934783365625,0.044631745806716194,120-sec
237910255.0,1.0,1.0,67.6692465223786,0.6470366201342941,6.9114346082749565,0.02855242099262285,120-sec
237914586.0,1.0,1.0,50.37169833127588,1.1888745067294657,5.146912095287228,0.034375635648298694,120-sec
237934406.0,1.0,1.0,42.06284469267979,0.4945147716290173,4.4213233570908175,0.02536023451383235,120-sec
259902437.0,1.0,1.0,16.781869687503473,0.8624515471093854,2.1181317286851318,0.04992859621251815,120-sec
260077376.0,1.0,1.0,11.796513686564202,0.2476029859248863,1.6930716556914884,0.0569468948841995,120-sec
260266066.0,1.0,1.0,17.027337132652494,0.4867627987344321,2.3796042123064347,0.03540105634211825,120-sec
260369855.0,1.0,1.0,17.397127299716054,0.2418756112730857,2.0743967392185936,0.0307192615457985,120-sec
260795727.0,1.0,1.0,140.13411547610863,3.1440346420921803,12.626259920458686,0.12417345504244355,120-sec
262958781.0,1.0,1.0,34.57295217153398,1.301910332819272,3.334601634975104,0.04395717331564025,120-sec
263078990.0,1.0,1.0,36.24151732241212,1.7465791480680508,4.096474922891511,0.0201025504502929,120-sec
265438107.0,1.0,1.0,107.93604889431309,5.6043717695124124,8.552748952915785,0.21680692096380305,120-sec
266584813.0,1.0,1.0,29.05942556389156,2.0756732545636822,2.8076211916992957,0.12975748832132988,120-sec
266877890.0,1.0,1.0,16.911016379184332,1.0945641669374968,2.404431722359154,0.07002170180621345,120-sec
266995429.0,1.0,1.0,48.847191788899785,1.8303397391625185,5.245492528855898,0.0587521119738294,120-sec
267082653.0,1.0,1.0,29.19457048748211,1.7965889530758243,3.232355768180129,0.0568376384496176,120-sec
267082843.0,1.0,1.0,154.50684052113968,6.737216883189246,12.718020139570768,0.10634739446870876,120-sec
267211065.0,1.0,1.0,1080.1656627631191,15.951579882872352,58.3296104383699,0.4074952616868899,120-sec
267322856.0,1.0,1.0,195.37972696442344,2.470318386906498,15.06027098569483,0.10900252722652844,120-sec
267323197.0,1.0,1.0,30.304764139083236,1.2454012659897218,3.3496780349667405,0.0656081672511779,120-sec
269880364.0,1.0,1.0,235.08521518485767,4.361121483111319,18.341352285166547,0.35926284324989405,120-sec
269992894.0,1.0,1.0,,,,,120-sec
270245797.0,1.0,1.0,79.04567964640877,3.4430060100069184,6.798398619215285,0.04147863575456285,120-sec
271642609.0,1.0,1.0,108.44004441770448,0.9955967681599204,9.489985509702867,0.03228256954616345,120-sec
271976400.0,1.0,1.0,50.37889574843139,0.4960819697401355,5.364698291492156,0.0244375983668718,120-sec
273569277.0,1.0,1.0,37.15993930541311,0.6567294133504546,4.186414341659368,0.07449279800652325,120-sec
274012361.0,1.0,1.0,36.438599041216456,1.075942885075289,4.291247895799379,0.04151276319741545,120-sec
277982283.0,1.0,1.0,110.89402821733677,1.7037216955201302,9.604574098090731,0.0550487595593196,120-sec
278564051.0,1.0,1.0,206.77091079788414,4.57710925949938,13.977000096579854,0.08142084432099489,120-sec
278824686.0,1.0,1.0,208.0730855785297,2.3091436483329058,15.350403755803573,0.04262912209907195,120-sec
278865342.0,1.0,1.0,16.933502418938925,0.2443506842559735,2.1868968912822657,0.04032213640728916,120-sec
278899512.0,1.0,1.0,24.278714039253675,0.4862225775551465,3.1038673951665112,0.048813548141096896,120-sec
279727421.0,1.0,1.0,35.525904685095625,3.297577786364073,4.237166552365429,0.10960418213990714,120-sec
280803258.0,1.0,1.0,26.24964904871717,1.235277602292573,3.0701343916628274,0.0358379203938508,120-sec
281541027.0,1.0,1.0,52.60187327134758,1.0293908663668816,5.674333569467236,0.04096585305674602,120-sec
281562495.0,1.0,1.0,64.7593348809028,2.2831816784933707,6.5194874753998375,0.08100328779758299,120-sec
281598722.0,1.0,1.0,41.89613729226853,2.0587782453203256,4.899108366523717,0.0787079561926238,120-sec
290649477.0,1.0,1.0,323.38230099739326,9.248302221088467,20.34817668013537,0.7941758789089857,120-sec
290653996.0,1.0,1.0,65.78901172522342,1.083481747780361,6.495806890063018,0.03788030720539965,120-sec
291243869.0,1.0,1.0,38.19134030871894,2.0756163211260272,4.8178072229132365,0.1097725287943731,120-sec
293164978.0,1.0,1.0,15.963447457102067,0.7494017807730531,2.126289702271684,0.0309049505480749,120-sec
293506035.0,1.0,1.0,22.457392278350188,1.1228696139175085,2.8180350709949504,0.0512140924324264,120-sec
299754951.0,1.0,1.0,25.78143200388161,0.6824496706909821,3.9917494120222012,0.09206132390631347,120-sec
299800007.0,1.0,1.0,46.37279565819754,1.7335624545120574,4.605254280475873,0.07844194291524159,120-sec
299833107.0,1.0,1.0,40.80063383445425,1.6810670074294942,3.9556238776023913,0.02530535481775015,120-sec
300328258.0,1.0,1.0,41.309914333556094,1.2456144748433893,4.064020749201058,0.03458522346311495,120-sec
302966629.0,1.0,1.0,19.407287342848363,1.4250106090902648,2.5480013309279057,0.03302926950886205,120-sec
302967839.0,1.0,1.0,22.83242325911581,2.2832423259115817,2.522163330323776,0.03714113016229695,120-sec
303980842.0,1.0,1.0,48.70807538190985,1.7229090776209832,4.573859775587119,0.018941140787854048,120-sec
304134062.0,1.0,1.0,209.48276236824228,4.941116753648956,15.431186052070325,0.12556010285834235,120-sec
304135281.0,1.0,1.0,36.00161159840569,1.292181473123236,4.1253819223924415,0.029716808509750305,120-sec
306898941.0,1.0,1.0,28.508463201729466,2.1517969429420423,3.687201891182808,0.0290596831285767,120-sec
308543034.0,1.0,1.0,9.534745036356439,0.2396524784721548,1.3937319103682353,0.09705305544160177,120-sec
309755356.0,1.0,1.0,23.858389669527593,0.9731911656148924,3.5366810365707413,0.07367344610611701,120-sec
314824949.0,1.0,1.0,54.272255289103654,0.9467467124134928,5.569624731674821,0.03933474275715015,120-sec
316915142.0,1.0,1.0,28.10247657358038,1.4411526447989935,2.7437614748894505,0.05555966408214315,120-sec
321908147.0,1.0,1.0,86.2381987083922,1.5158001028468178,8.049538014946949,0.05081163187017256,120-sec
325178933.0,1.0,1.0,212.746711392752,4.042337232656067,15.458858300673127,0.0575804891833744,120-sec
325338668.0,1.0,1.0,42.893915813533226,2.1518686862976537,4.392462346541716,0.06854087224020934,120-sec
325341091.0,1.0,1.0,45.04598059963354,3.443004886596196,4.729479009763555,0.05338479214258871,120-sec
327595545.0,1.0,1.0,174.5883195569761,4.518925280233958,12.810395446860015,0.09953838425580123,120-sec
327723603.0,1.0,1.0,123.71070324452499,5.604343938929837,11.422217663367649,0.11552592504713295,120-sec
327938692.0,1.0,1.0,27.39786079060121,1.122863147155785,3.8665260729045694,0.06765334376835344,120-sec
341497458.0,1.0,1.0,41.98275773953721,1.5508142700620624,4.537993268619654,0.07488639931242375,120-sec
349055837.0,1.0,1.0,61.72548054146701,0.7260146465901336,6.157565129867468,0.03421801926391405,120-sec
350519682.0,1.0,1.0,7.639789260872593,0.4874466767673309,1.2835373442003464,0.020721223659003897,120-sec
355510058.0,1.0,1.0,76.2965633361372,3.666548626754299,7.315965534074119,0.04721916206069425,120-sec
355704733.0,1.0,1.0,44.28734804417494,2.4196729891685003,4.965685317158507,0.07441871800561099,120-sec
358579652.0,1.0,1.0,132.31939218858486,1.438833503460259,11.512841704027341,0.05587440011681185,120-sec
369248750.0,1.0,1.0,64.76159132888733,9.963321742905741,6.915910487812764,0.1083407056277345,120-sec
369251636.0,1.0,1.0,99.14054489277143,1.9938880537093693,8.688802250159746,0.06409441408654354,120-sec
370223705.0,1.0,1.0,34.282761260391304,1.245351991814939,3.863065383881576,0.04800874840840705,120-sec
370283747.0,1.0,1.0,29.889506188675824,1.2453960911948254,3.1548836670080243,0.2159307009452931,120-sec
374860864.0,1.0,1.0,160.29277249281074,0.9936143965461212,12.943474964918769,0.03009243111316355,120-sec
374944215.0,1.0,1.0,96.3149357963506,1.4820396788593797,9.123827470314653,0.12885467744065782,120-sec
375093235.0,1.0,1.0,36.09367742648203,1.4702108931357216,3.9149271214486414,0.0469463316902629,120-sec
381205959.0,1.0,1.0,53.9239508487344,1.0727576428793313,5.534280457956099,0.0393874413658692,120-sec
381206990.0,1.0,1.0,26.787366765628747,1.793296519874728,2.8160584874376537,0.13478539386133098,120-sec
381975295.0,1.0,1.0,16.499160486200303,0.2431114020559981,2.2679642985926827,0.01855213289552575,120-sec
382267747.0,1.0,1.0,18.54773741604958,1.4386056721589693,2.3495717543412664,0.2248791216690335,120-sec
382303540.0,1.0,1.0,37.98114574106347,1.4307965861359475,4.182566027167133,0.09895593338276716,120-sec
382426322.0,1.0,1.0,93.89276512284698,1.528486874092856,8.47833444575722,0.05668722148449665,120-sec
382517621.0,1.0,1.0,6.7521432620815345,0.2459951690959357,1.0591770424546163,0.07438939332786396,120-sec
382604316.0,1.0,1.0,23.88668012665289,0.8582040764066914,3.093945059049392,0.0305763818875064,120-sec
388105350.0,1.0,1.0,34.81339622934348,2.075314231257437,4.0849392445506965,0.04144323760568985,120-sec
388180971.0,1.0,1.0,33.63954595462724,0.9927876539969028,4.531241645984424,0.07012733764726325,120-sec
389086433.0,1.0,1.0,63.54433008496826,2.274856685619387,6.1360510207338095,0.0589232126569405,120-sec
389371996.0,1.0,1.0,153.36577200465888,2.662407615270752,12.341016587145328,0.18567481599732533,120-sec
389729346.0,1.0,1.0,82.60947337242311,3.1134223632822824,7.8397239819040925,0.15089581197574287,120-sec
393491292.0,1.0,1.0,28.497609158461604,0.8668474268733579,3.0971768152729986,0.05700374148512765,120-sec
394558419.0,1.0,1.0,207.91994285550308,4.094703469802028,16.0249506163857,0.1842195847736736,120-sec
394560743.0,1.0,1.0,51.891739780285384,1.6605356729691323,5.3026439156814265,0.2538211631726228,120-sec
402105389.0,1.0,1.0,62.579849147936066,4.1103349194046634,5.619569648642718,0.36161207105639104,120-sec
403123914.0,1.0,1.0,34.671644608974,3.3231608251412763,4.43020805495796,0.049941283576707005,120-sec
403206837.0,1.0,1.0,366.6397299143411,15.053326391506374,24.786492704565482,0.25607331615361234,120-sec
405425424.0,1.0,1.0,46.406984764387296,2.502337413765975,4.709197075702597,0.0402182989904478,120-sec
409699026.0,1.0,1.0,55.49722077602778,3.6169268122869447,5.659636529607793,0.09547867851066492,120-sec
410150541.0,1.0,1.0,30.72481329000237,1.4386200202676704,3.9715278842380655,0.08467529521241654,120-sec
410441308.0,1.0,1.0,49.816680091042755,2.0756950037934487,5.260757247136873,0.06155800777548976,120-sec
425906099.0,1.0,1.0,106.13092572089776,1.852916258948753,9.152596583603176,0.08563294822982301,120-sec
425938647.0,1.0,1.0,261.97860947805566,5.362553414534432,19.487686314983367,0.1150723213623159,120-sec
425997700.0,1.0,1.0,60.54356923782303,1.1232573142453222,5.888307342078856,0.0557573710011092,120-sec
431591408.0,1.0,1.0,173.9295692018546,1.5788995475096357,13.999616086954838,0.05894633680372415,120-sec
441021158.0,1.0,1.0,41.82850413420743,1.8235860113005915,4.752368161715063,0.07378197384877075,120-sec
441202398.0,1.0,1.0,27.71502369229341,1.140535954415368,4.030278962640684,0.17819002791061386,120-sec
441387330.0,1.0,1.0,41.993756870297815,2.2160293862953964,4.979696768908078,0.1299880774601431,120-sec
441432914.0,1.0,1.0,234.3442917548726,7.534473682898978,16.697131227448192,0.14851511883309415,120-sec
453097891.0,1.0,1.0,17.419722535100238,0.2492346606963736,2.2522033521659184,0.04545323331380155,120-sec
469967638.0,1.0,1.0,116.012398941651,2.470539107896741,9.562651373917236,0.10909896729684024,120-sec
5632856.0,1.0,1.0,45.95627030830325,2.2363148568517386,3.8393179065020258,0.13897604360159782,120-sec
5641821.0,1.0,1.0,124.45063172964753,7.156190863160313,11.260409078598947,0.0740731842231925,120-sec
5642268.0,1.0,1.0,64.51761725559186,2.01268130086768,5.78307766598729,0.041703252388729004,120-sec
5719355.0,1.0,1.0,107.67822947894535,2.9072003805322737,9.113886833969913,0.1396873383190664,120-sec
7147915.0,1.0,1.0,63.24870602639649,3.806116822827392,5.912188301658998,0.125261620703577,120-sec
8961680.0,1.0,1.0,168.79956513587376,7.382883564590883,14.112638133487275,0.25015743154733444,120-sec
8964729.0,1.0,1.0,51.56831868980686,1.5660660773477133,5.572858248672826,0.11225159892650843,120-sec
8995067.0,1.0,1.0,54.70038907595522,3.5795755632526927,4.89612622858444,0.0515393557123182,120-sec
9758574.0,1.0,1.0,242.8456782222477,8.657976354010572,16.507928039547416,0.27831943369949563,120-sec
12358786.0,1.0,1.0,69.7039829626406,2.937282912526179,6.1616112407726895,0.07901804618562737,120-sec
12393487.0,1.0,1.0,48.239152910339,2.0335005910681545,5.431363810587301,0.044293417283959496,120-sec
12723961.0,1.0,1.0,243.9069682151641,8.287542100751224,16.508193138425053,0.1159692470522859,120-sec
12974464.0,1.0,1.0,31.91052524181844,2.0154015942201142,4.318622962014268,0.1330275234428728,120-sec
13097379.0,1.0,1.0,55.42338758919505,4.030791824668731,6.029983083446534,0.06573404981318726,120-sec
31190175.0,1.0,1.0,36.39415033840756,1.4050288602495122,3.9898491427473526,0.21271203918903112,120-sec
34036836.0,1.0,1.0,175.6959183573719,4.22345957589836,14.22653472753014,0.22937754023717355,120-sec
39048434.0,1.0,1.0,44.76971423099381,2.534134767792104,4.320751921776228,0.2412493021603277,120-sec
55559067.0,1.0,1.0,16.773856895118097,0.4958852295471923,2.183625424063729,0.03032121320174155,120-sec
62439867.0,1.0,1.0,99.25130345216353,2.9564218049580617,9.085481992510186,0.19895773230734634,120-sec
65257655.0,1.0,1.0,47.30271779305648,1.2670370837425828,5.4546841701603,0.4276103500536523,120-sec
66492282.0,1.0,1.0,42.50674056269333,1.3614258543211406,4.507847859960116,0.04511876912684129,120-sec
69818292.0,1.0,1.0,152.05335125145797,5.294817681731303,12.323015358963875,0.17198539546119734,120-sec
69840473.0,1.0,1.0,23.13608337486537,1.381258708947188,2.579544074767328,0.0244865465104222,120-sec
69912165.0,1.0,1.0,33.035044352100854,1.151046841536612,4.133111795288016,0.07346661628629905,120-sec
76946382.0,1.0,1.0,51.16843967086866,4.478638045590259,4.9459962045591395,0.10913437053191624,120-sec
80340324.0,1.0,1.0,183.50932639491631,6.031347306954032,14.534010786192653,0.3957314524887767,120-sec
80453215.0,1.0,1.0,46.45809153734884,2.745250863570611,4.92642211449487,0.3521988243731693,120-sec
89526841.0,1.0,1.0,32.999332707495945,1.342345737254071,3.7089485016625865,0.0756341026083018,120-sec
100103909.0,1.0,1.0,51.3227571244009,2.1909394716926727,5.677959684718921,0.03513608356453175,120-sec
101934858.0,1.0,1.0,67.57327750601058,1.8049623373892631,6.5638071496582535,0.1075382782219329,120-sec
101949434.0,1.0,1.0,132.32651771079742,1.804965288467827,11.64995738285706,0.08902769650536595,120-sec
102165613.0,1.0,1.0,60.30938560054766,1.5549381186144942,5.544904263283058,0.0633864568602176,120-sec
111225194.0,1.0,1.0,49.31074942518581,2.0126836500075846,5.217268609480995,0.09221069486612916,120-sec
111752253.0,1.0,1.0,168.73028358081413,5.5907979980388935,14.250525242428008,0.3592657358770932,120-sec
114875526.0,1.0,1.0,36.09268855437975,2.489150934784813,4.094334030050174,0.1386292138623939,120-sec
114912985.0,1.0,1.0,16.606811826444964,1.5816011263280911,2.2280156432001528,0.02890796690642315,120-sec
115693477.0,1.0,1.0,58.283683746035535,2.5340732063493694,6.226665764688119,0.1082117633372514,120-sec
117547627.0,1.0,1.0,217.9277004097825,5.912767065381701,16.232292940159947,1.2354261044184336,120-sec
117643426.0,1.0,1.0,155.00042186545718,4.2234447374784025,12.605826266877155,0.1888276058327092,120-sec
120489880.0,1.0,1.0,454.0243663632164,16.682755787299584,29.55866993582767,1.067223987658565,120-sec
137767436.0,1.0,1.0,46.403948221219565,1.3418009124208083,4.8076284340088336,0.10391804798542999,120-sec
144277475.0,1.0,1.0,67.7800747746243,1.1099357222918869,6.835816629665128,0.0584547316548764,120-sec
144334942.0,1.0,1.0,33.74191348531681,1.5539039105080144,3.73591586340753,0.10825416433191326,120-sec
144335025.0,1.0,1.0,64.81996950623177,1.5539033785740557,7.056058029804523,0.0569063026869338,120-sec
144461317.0,1.0,1.0,76.03932815850777,2.4457093852151672,7.178020554752848,0.0647492329045502,120-sec
149303766.0,1.0,1.0,282.4907209310861,6.465015921135205,19.104367765657727,0.17616828560073464,120-sec
149992479.0,1.0,1.0,29.80544001985487,1.1121432843229435,3.2981483133064184,0.09111615412249116,120-sec
150150095.0,1.0,1.0,386.59613970200223,8.55706870486648,22.845617982169546,0.2207552221333416,120-sec
155940286.0,1.0,1.0,80.0412417794959,1.7786942617665744,7.383957782039692,0.0530512787520782,120-sec
158569739.0,1.0,1.0,44.9821940081719,1.1106714569918985,5.134900081092826,0.08216501629715009,120-sec
158622588.0,1.0,1.0,64.75226471168867,5.10909807330648,6.14890076407902,0.06788279966070784,120-sec
158623827.0,1.0,1.0,31.675702996453555,1.9005421797872124,4.276271510423796,0.0779494744891886,120-sec
158637174.0,1.0,1.0,59.335383379343135,1.4976478977959218,5.900183536472948,0.0459775902806103,120-sec
160147850.0,1.0,1.0,29.371262309413762,1.3401336414941645,3.3153792474806982,0.0392274672882917,120-sec
166744141.0,1.0,1.0,53.63509654822112,2.1869560264310337,5.05476162111376,0.0655518381512898,120-sec
166745012.0,1.0,1.0,27.829025498216577,1.968261135433787,3.220307999281677,0.02456055868335056,120-sec
166767473.0,1.0,1.0,117.7129892084682,3.0617405460632625,9.710965258197174,0.0899330703797245,120-sec
167368506.0,1.0,1.0,31.919192223039122,1.1614017788855957,4.65904754791429,0.16998340365795614,120-sec
175373180.0,1.0,1.0,142.35205702607814,3.6529798114149936,11.452019987978186,0.1177724455096065,120-sec
175374356.0,1.0,1.0,31.686645497949357,2.2393389044487115,3.361331143857865,0.3635091336826681,120-sec
175375523.0,1.0,1.0,59.93165929252517,4.109599494344586,5.923721952240768,0.18163852541337275,120-sec
175409488.0,1.0,1.0,112.62141638117839,4.217753438716933,9.249302856374008,0.09178142346882633,120-sec
175490813.0,1.0,1.0,51.949291666196785,1.9005838414462242,4.5900307440500265,0.08209775066780439,120-sec
176935006.0,1.0,1.0,37.86829957550298,0.9886746693631424,4.082944576049878,0.03583015467034205,120-sec
177034802.0,1.0,1.0,41.40518842170332,1.2036391983053285,4.496296045381837,0.03784414943970835,120-sec
180873120.0,1.0,1.0,27.256227360925266,1.3628113680462626,3.4887777818175274,0.12491809195371355,120-sec
181165256.0,1.0,1.0,337.53226235005064,10.662420923200017,24.647462450988716,0.32157317243366457,120-sec
184534300.0,1.0,1.0,34.38999820709256,1.968266988005297,3.724913387403808,0.1398735087134772,120-sec
197808181.0,1.0,1.0,26.888500944814844,0.7390818322527632,3.1417896692716623,0.06097553174139975,120-sec
197881252.0,1.0,1.0,80.86660402366333,2.5183371495258484,7.861475757779098,0.0407513208050991,120-sec
197883936.0,1.0,1.0,34.772013003715266,1.7245229121275791,4.096318602670081,0.0476431644433286,120-sec
198079199.0,1.0,1.0,327.6084937658015,14.184700331949045,21.28902579342568,0.0546463947652604,120-sec
200668769.0,1.0,1.0,43.57818607628854,1.556363788438876,4.834268200953627,0.14679651143709366,120-sec
200701308.0,1.0,1.0,30.87132878741311,0.6360850711692231,3.859570795603255,0.0470532532703256,120-sec
201752928.0,1.0,1.0,22.990914440237606,1.1106721951805625,2.342551883468377,0.06081566661666365,120-sec
201795552.0,1.0,1.0,241.27842817893432,3.93656171060124,16.729760029502245,0.11784354492622735,120-sec
201878303.0,1.0,1.0,33.95549214867787,2.1871492527328757,4.210630695648633,0.15653063777871673,120-sec
204315072.0,1.0,1.0,130.2656564307337,2.907216366694485,11.20279061662119,0.09824927007967504,120-sec
206503039.0,1.0,1.0,41.63464743898324,1.3323087180474644,4.39220449368358,0.0500541184152134,120-sec
206666202.0,1.0,1.0,63.77569136915642,2.7453112178775925,5.722379351969838,0.10586125017442954,120-sec
207091123.0,1.0,1.0,137.6124648728084,3.554155670645572,10.605923626267355,0.06077608437125895,120-sec
209366958.0,1.0,1.0,106.70221473756679,6.906292216023736,8.246325540753945,0.12970227732931144,120-sec
211436800.0,1.0,1.0,314.8509450741792,12.652782866274862,21.820077898083348,0.2284257229726893,120-sec
214664639.0,1.0,1.0,67.64797835523092,4.025334249236874,6.118382951326482,0.0592682174004601,120-sec
218976681.0,1.0,1.0,54.52765155490086,2.0153957453556828,5.7641321441976086,0.059374928683297364,120-sec
218978929.0,1.0,1.0,106.47996027234035,2.911124045300575,9.459397999673566,0.1670208503955823,120-sec
219986286.0,1.0,1.0,68.53670566765652,3.6151229363159487,6.148842267648183,0.08090365391057161,120-sec
220014330.0,1.0,1.0,28.321902595965,1.7770605550409435,3.8853472059870464,0.09258546730245304,120-sec
220018209.0,1.0,1.0,45.203921922696345,2.443455239064665,5.461792184017547,0.125301973333904,120-sec
220018920.0,1.0,1.0,11.317534361029367,0.6560889484654702,1.664730006288369,0.03987873646630585,120-sec
220406924.0,1.0,1.0,16.122602144338547,1.6699119360350645,2.036727632102358,0.02999867021776545,120-sec
220414222.0,1.0,1.0,30.16576764827587,1.186779127793404,3.707560168555308,0.09281178695211256,120-sec
220427527.0,1.0,1.0,39.01353448036298,2.198805857210281,4.0658693783249085,0.0861068028634468,120-sec
224281971.0,1.0,1.0,87.84908966392516,4.645865318765273,8.019643858306916,0.1089085183364244,120-sec
224285465.0,1.0,1.0,43.0797855893309,1.267052517333262,4.781103815860806,0.2089312516197452,120-sec
228571355.0,1.0,1.0,106.3801679039269,5.593068764664928,9.614669593341352,0.15924357938354555,120-sec
229072751.0,1.0,1.0,89.4605561319501,3.358969566906765,6.123087327143211,0.1055397954797543,120-sec
229092982.0,1.0,1.0,26.80351650549769,1.142195305632006,3.1632395613000663,0.0575110324765921,120-sec
231016984.0,1.0,1.0,364.18755240648215,6.560952753156871,24.50892602691868,0.7166358049599069,120-sec
231019255.0,1.0,1.0,72.00640774479098,1.0934913856460255,7.096430956741598,0.0673120464020677,120-sec
231019806.0,1.0,1.0,,,,,120-sec
231053750.0,1.0,1.0,55.932006425196114,3.499167557392525,5.309397557786612,0.0535492343351906,120-sec
231056618.0,1.0,1.0,51.88617749479364,1.7495865962417234,5.223821651420533,0.04825255919276425,120-sec
231057293.0,1.0,1.0,124.592319350143,5.912855833566098,9.952778785672702,0.1125909778505072,120-sec
231063412.0,1.0,1.0,39.201542038232475,1.7495806767412,4.305931576960004,0.14604510647045504,120-sec
231272485.0,1.0,1.0,27.82901194588572,1.0934778760662347,3.8075680020482174,0.0728212996511028,120-sec
231274592.0,1.0,1.0,65.00732539067043,1.5308705726987168,6.428949379983506,0.0618776644296388,120-sec
231280208.0,1.0,1.0,81.18903831565278,2.9372657646664777,7.702234278527718,0.6917393244101405,120-sec
231852444.0,1.0,1.0,144.0008728720752,3.5528357223642217,11.289422026822194,0.10040381916625216,120-sec
234335992.0,1.0,1.0,71.18567152018993,2.8941789828380564,6.746332753839284,0.08104252903310001,120-sec
246857352.0,1.0,1.0,38.07131089184307,3.163194970242152,3.984448621441504,0.08584389418092095,120-sec
246880055.0,1.0,1.0,54.48198444103697,2.7452162702848057,4.833820676176802,0.044906706097382836,120-sec
246887554.0,1.0,1.0,31.51898156709025,3.1631952827187337,3.641031274240541,0.1112392616624922,120-sec
251829116.0,1.0,1.0,53.05332876456893,2.0104419321310343,6.326746242594401,0.0526084140115634,120-sec
251840842.0,1.0,1.0,32.72546760637847,1.1169101572142814,3.289258423892405,0.3952451637671279,120-sec
251849245.0,1.0,1.0,34.73580022130841,1.340288111433125,3.7265108833642353,0.13423452656274176,120-sec
251859752.0,1.0,1.0,128.81392877098156,3.167555625515938,10.490660645593627,0.10441528287024844,120-sec
262883439.0,1.0,1.0,46.85577999966404,0.7278567766938089,4.75013478655291,0.02842566967285925,120-sec
270377644.0,1.0,1.0,107.23200976325693,5.143558341094703,8.324849068671199,0.033464421213293905,120-sec
270653506.0,1.0,1.0,39.27868955489145,1.9005817526560411,4.940391691827903,0.0710522442011469,120-sec
272086938.0,1.0,1.0,,,,,120-sec
272189927.0,1.0,1.0,29.170501435637828,0.4645600759491106,3.4218837506701214,0.0478458648524078,120-sec
279091008.0,1.0,1.0,405.4257324897403,6.968406001256,26.35470739571393,0.5138204561237689,120-sec
279250316.0,1.0,1.0,35.64966392898632,1.2418394998900446,3.5918525239430483,0.02394683397260055,120-sec
281597433.0,1.0,1.0,70.25851216969126,2.001033574453232,7.028113280804589,0.0862764367265698,120-sec
281763881.0,1.0,1.0,81.9359259192759,4.223501336045153,7.509494135179329,0.0469979112007119,120-sec
281797748.0,1.0,1.0,67.95913136720675,2.2112515629243035,6.583506534370848,0.1171089838891981,120-sec
293218474.0,1.0,1.0,164.27290452298203,1.6914591787117532,13.137854260123612,0.05191152673565555,120-sec
293438899.0,1.0,1.0,34.61850849483861,2.091752779144329,4.135067048752702,0.5149903217204947,120-sec
299802045.0,1.0,1.0,43.93102642473275,2.4237807682611177,4.425821230866277,0.04716054887438355,120-sec
300709762.0,1.0,1.0,36.10308948846538,1.7414065558605178,3.7090968346809854,0.10437125988869717,120-sec
301861807.0,1.0,1.0,44.23106592707421,1.0970006430325938,4.771007725754494,0.05381201949662935,120-sec
316968057.0,1.0,1.0,51.94974577208645,1.689422626734519,5.390434425474245,0.0847106852608301,120-sec
326550843.0,1.0,1.0,33.89436461582727,2.2372517898235884,3.6156577479338967,0.13030428092397134,120-sec
326551461.0,1.0,1.0,46.91337291805186,2.015371628937789,5.2110780415496825,0.05966207370994465,120-sec
328010775.0,1.0,1.0,151.62220710170945,5.912843730985884,12.134978277303688,0.17864101614908365,120-sec
350297215.0,1.0,1.0,40.05569890550185,1.673345123989634,4.419152350172621,0.04308419263984485,120-sec
350716888.0,1.0,1.0,29.67944078807252,1.2169246792376,3.9114581263541215,0.1150727346905959,120-sec
355368801.0,1.0,1.0,55.328683704123755,2.3229600028448907,5.871603843676515,0.0969243729865767,120-sec
355509477.0,1.0,1.0,75.03514702807573,5.749254880343712,6.613364646358516,0.04731599659588685,120-sec
364394871.0,1.0,1.0,34.52342991002291,1.5760696263271328,3.562596969825546,0.04633382253436405,120-sec
370007451.0,1.0,1.0,30.11474995195035,1.3285919096448673,3.156497501542032,0.0294457962288492,120-sec
380859028.0,1.0,1.0,107.3745388575685,4.478604331911093,8.910233486002747,0.1095082922661001,120-sec
381206591.0,1.0,1.0,54.6396543035769,1.1312557826827536,6.063468278296236,0.0811387265560568,120-sec
393907016.0,1.0,1.0,135.57354215205154,6.546385991765717,10.068297427923733,0.19101854596102533,120-sec
393962232.0,1.0,1.0,36.70173663328958,0.8879452411279729,4.096354122694311,0.06318260615998335,120-sec
402129906.0,1.0,1.0,34.79199902200583,1.815234731582912,3.5309660796414715,0.04776056424300365,120-sec
407623738.0,1.0,1.0,14.22740383169693,0.4645682883819386,1.9622861627005144,0.1306820558808625,120-sec
425069023.0,1.0,1.0,14.340946304385385,0.2417013422087413,1.8025901815739718,0.07907501576230135,120-sec
434099224.0,1.0,1.0,68.41984819841063,6.1239987584997175,5.770744713109046,0.05368619278980975,120-sec
3837613.0,1.0,1.0,147.28873467043468,5.126348150668775,11.3781548283739,0.1644367028265181,120-sec
3958684.0,1.0,1.0,196.55077100641012,5.376388774348371,15.377434357661269,0.10744186398498984,120-sec
7220471.0,1.0,1.0,99.0219543511745,4.261704364480933,8.40540934270454,0.15308267280941118,120-sec
10784960.0,1.0,1.0,57.10049498565604,1.252203837404739,5.7527281618996335,0.06320958289406015,120-sec
10802503.0,1.0,1.0,107.37185917839298,5.996832560495356,8.671619691990061,0.1333962392879861,120-sec
11557059.0,1.0,1.0,176.4804007958123,4.85463885684274,13.197243773725596,0.2442112544872357,120-sec
11652229.0,1.0,1.0,59.62092560624397,1.7535566354777643,6.127273525807054,0.1044334484361262,120-sec
20922812.0,1.0,1.0,198.18605651106003,4.283560299230402,14.320598752691696,0.1097585783868231,120-sec
24296213.0,1.0,1.0,153.06254699667898,7.4246757871523394,11.527924704487045,0.1929021955361092,120-sec
28000676.0,1.0,1.0,44.5488742223124,2.855697065532848,4.833543386721782,0.16423780727199716,120-sec
28044509.0,1.0,1.0,118.4593028818437,2.754867508880089,10.26931831948726,0.25956906087282583,120-sec
28052837.0,1.0,1.0,54.0956374255017,1.878320743941032,5.685164696584263,0.051536435573801456,120-sec
29927671.0,1.0,1.0,44.32460119170445,1.7629102746700624,4.812747820413904,0.08689632545167744,120-sec
32267583.0,1.0,1.0,45.84307247687386,3.1313574096225314,4.255478166866789,0.08445183281792659,120-sec
32533837.0,1.0,1.0,92.41203096876328,4.1322452872211235,8.192735549025736,0.06788580438222785,120-sec
33464864.0,1.0,1.0,255.5163926178899,7.515188018173248,18.896721146343978,0.2972880632370281,120-sec
33475633.0,1.0,1.0,218.74168263254344,7.424652413115053,15.73475728612288,0.1204515839120121,120-sec
33595467.0,1.0,1.0,126.21908216546522,2.8556353431100803,10.2575224985806,0.3564306627937394,120-sec
38394873.0,1.0,1.0,56.515042331303746,2.500665589880697,5.1315711236801045,0.04722132257624165,120-sec
38396079.0,1.0,1.0,25.75679711031773,1.000263965449232,2.8934553696319973,0.0671397636559234,120-sec
41976442.0,1.0,1.0,99.37760061971909,3.4268138144730784,8.518652062657981,0.7416704963810803,120-sec
41977658.0,1.0,1.0,55.97115156297034,2.855670998110732,6.776633361589488,0.13201523083109684,120-sec
55385407.0,1.0,1.0,38.885202686768324,2.7775144776263083,4.282662367715423,0.3575741211661043,120-sec
55854943.0,1.0,1.0,78.24484598818994,1.9989559194063133,6.746118445931201,0.08221114185675571,120-sec
63793032.0,1.0,1.0,68.12043093395462,6.386290400058242,6.613354717188646,0.11262177653423495,120-sec
63905972.0,1.0,1.0,201.3562817186985,11.77082741390403,14.583303836417661,0.1018736220232572,120-sec
65325314.0,1.0,1.0,42.78281904369325,0.9038623741625358,4.486865529176064,0.05950098965615465,120-sec
67557819.0,1.0,1.0,146.54887243521512,9.018392149859396,11.363434379880536,0.297141262573982,120-sec
67558754.0,1.0,1.0,154.22050455077985,3.0561990231099543,12.358502032607774,0.1284167555692699,120-sec
72582474.0,1.0,1.0,213.154363211992,7.389017291132504,16.696750807300948,0.15150905501447548,120-sec
72622514.0,1.0,1.0,79.9574062127038,2.2844973203629664,5.980604741620065,0.15243728272850848,120-sec
72746516.0,1.0,1.0,166.8152822427936,5.635651427121402,14.066779253462279,0.15574909184214555,120-sec
79531640.0,1.0,1.0,64.35133963762686,2.20570144430598,6.336001179986824,0.05349891520594945,120-sec
79532346.0,1.0,1.0,154.3435433886354,6.175947431056514,12.052333460744359,0.06881064120396546,120-sec
79565919.0,1.0,1.0,41.41181457418241,1.985120272530711,4.661677689652128,0.0428914452016564,120-sec
91529142.0,1.0,1.0,207.18375066198533,7.949193843912965,15.70764871724726,0.2084604092092865,120-sec
91641297.0,1.0,1.0,37.85334697157538,2.018845171817354,3.7503964743490816,0.0503652441420896,120-sec
92225029.0,1.0,1.0,110.27913341465384,4.6262221500478375,9.753970326666881,0.21064724036296129,120-sec
101003412.0,1.0,1.0,47.58772648536562,1.7645506923889904,4.689038144184009,0.0829180374115199,120-sec
111242889.0,1.0,1.0,108.29727454354959,3.3842898294859296,9.542005105890917,0.2120954858731485,120-sec
111363724.0,1.0,1.0,101.02705731352758,3.258937332694437,9.200837067084572,0.10509294866441096,120-sec
114500821.0,1.0,1.0,215.13040510391602,4.507971236170533,15.99629281427238,0.2140953422697684,120-sec
115275931.0,1.0,1.0,60.994418571906174,2.5871668545924216,6.214234022897992,0.08593360891900345,120-sec
115349905.0,1.0,1.0,53.64752330362644,4.7630978634060845,5.495954827710895,0.10356861359943484,120-sec
120896022.0,1.0,1.0,98.8039516740167,4.8545294175094895,8.300221187343487,0.2906372039948843,120-sec
122542342.0,1.0,1.0,43.10221577077624,3.184332563540196,4.6441805070618845,0.06710492969934459,120-sec
122669366.0,1.0,1.0,62.95128625901381,4.312768409571852,5.79081809370497,0.21877519850785185,120-sec
123368127.0,1.0,1.0,91.38035928427568,3.4267634731603347,7.541833747395117,0.0606443203270741,120-sec
141607108.0,1.0,1.0,158.3166992848387,3.5189634478686003,12.589576963522715,0.0570452712534059,120-sec
142170717.0,1.0,1.0,50.38809277928886,3.6349619169138734,4.8530116758644315,0.0545296514382327,120-sec
142305400.0,1.0,1.0,93.09343660649715,3.426752267723828,8.586497340779998,0.12167977470939645,120-sec
146246251.0,1.0,1.0,96.14781546962112,3.6591688302086784,8.340513680900349,0.0787692291875421,120-sec
146636025.0,1.0,1.0,58.89531197087153,2.253647141742533,5.011374656006171,0.0431536871179396,120-sec
146692203.0,1.0,1.0,72.86786723040144,2.479009916085822,7.291544418838687,0.0571075537811549,120-sec
146731509.0,1.0,1.0,41.85751918031457,2.274865172843185,4.820792333590986,0.0618143357009972,120-sec
150166281.0,1.0,1.0,86.81058403854225,1.7133667902343888,8.928156199452644,0.6871704841227047,120-sec
152318517.0,1.0,1.0,320.8811549718977,10.278224495193598,22.263426508486685,0.2370355697136581,120-sec
160004227.0,1.0,1.0,15.17434024938316,0.4507229777044506,1.954744066845126,0.07122841516258001,120-sec
160226383.0,1.0,1.0,26.342045651159864,0.7055905085132093,3.19574488572934,0.3937890275088271,120-sec
164680951.0,1.0,1.0,53.10730646172485,4.6343640072731604,5.186531858762134,0.0607872146809791,120-sec
164681783.0,1.0,1.0,54.146761958811,2.1406859379064818,5.9642897353339706,0.08453902899236304,120-sec
164697023.0,1.0,1.0,60.442898596499866,4.533217394737488,5.677880118536657,0.1474016569831451,120-sec
166732075.0,1.0,1.0,260.23524303696576,7.975959972887793,18.735485436586405,0.2502738571374596,120-sec
166767005.0,1.0,1.0,61.7745418341078,2.111281809520136,6.231812393975607,0.095944454451454,120-sec
178155959.0,1.0,1.0,53.76529450084976,1.5440289702808132,5.764171393004851,0.12676580474139285,120-sec
200727190.0,1.0,1.0,41.57893640518483,1.4015371821972415,5.16526113034885,0.0604846208599734,120-sec
201924718.0,1.0,1.0,34.25376817610698,2.346148505212806,3.5281784859842693,0.2197915624318001,120-sec
206384792.0,1.0,1.0,28.95020626730739,0.8822920005274639,3.565480753557804,0.0786205317945678,120-sec
206411284.0,1.0,1.0,59.05837199119952,1.7645825431544182,5.841056817789776,0.04809290831118135,120-sec
209409281.0,1.0,1.0,22.33322934224932,1.5440257323036573,2.4885589447839034,0.02409789603358975,120-sec
212382348.0,1.0,1.0,18.888288691688253,1.1332973215012956,2.338828925337728,0.22748910405736725,120-sec
212961103.0,1.0,1.0,52.2636433457491,6.501697258322853,4.860991176681976,0.07018271008094774,120-sec
215257985.0,1.0,1.0,77.21989409114062,3.4117773530695388,7.370818739858066,0.05873521015361755,120-sec
219219239.0,1.0,1.0,46.105999435587904,1.9949711294244743,3.6096516493467545,0.3782550911753888,120-sec
219231974.0,1.0,1.0,60.14469330418214,2.8816253548686785,5.8291147443948335,0.3066833978705427,120-sec
219253671.0,1.0,1.0,35.95179649399879,1.1123699410271897,4.08488000304603,0.1496910828890203,120-sec
219258100.0,1.0,1.0,107.06248848744038,3.096848840545796,9.31815573235638,0.0928062091609991,120-sec
220396004.0,1.0,1.0,46.41325216675704,1.4404112741407396,4.92958780468371,0.0518484485505461,120-sec
220471926.0,1.0,1.0,30.877037844195236,1.0556252254425722,3.9915828837047256,0.04586131321517816,120-sec
220596914.0,1.0,1.0,72.66600650445285,3.4115496011480246,7.315625036575488,0.13636433306212356,120-sec
229137310.0,1.0,1.0,49.806256401929566,3.99448672897681,5.555506780840441,0.053810687209566055,120-sec
237342147.0,1.0,1.0,50.185117399389604,0.8743051811740337,5.541289760048933,0.038301315296003655,120-sec
241392838.0,1.0,1.0,69.73631680234175,1.7559504230805487,6.4812223023332765,0.09575618384679163,120-sec
244203387.0,1.0,1.0,81.67230581529017,2.284540022805324,7.846319298056469,0.0596622379408744,120-sec
248341858.0,1.0,1.0,53.01333698679196,2.6256605583080908,5.407726348531408,0.05764346515155555,120-sec
248384263.0,1.0,1.0,123.48793486636801,3.6319980843049393,10.868767880468747,0.1405665759555008,120-sec
248944699.0,1.0,1.0,78.24375595831769,2.284489225060369,6.845423699036528,0.1087419985206232,120-sec
248948050.0,1.0,1.0,55.60692576964549,3.131020595137695,5.028635008245971,0.1415074610765301,120-sec
248952314.0,1.0,1.0,109.20990166030165,3.757221387395703,9.297891821589207,0.0709116033336956,120-sec
248987282.0,1.0,1.0,280.28784424968205,8.89206297664316,18.304999935181733,0.2525301088200642,120-sec
257421999.0,1.0,1.0,95.94937199016628,4.28345410670385,8.206873046465232,0.4123015479968735,120-sec
259513779.0,1.0,1.0,26.101923010988287,0.663608212143771,3.186350516264779,0.18111863401570602,120-sec
259543590.0,1.0,1.0,17.867982097062768,1.9932410307480373,2.3001842802065897,0.05125093703904431,120-sec
262499166.0,1.0,1.0,51.91953616172178,1.150116307379914,5.2900979339897045,0.0336377982406146,120-sec
266854868.0,1.0,1.0,100.94088775799143,3.0056840027193488,8.864280835442985,0.1028748125883449,120-sec
268530631.0,1.0,1.0,54.345854331778405,1.2522086251561861,5.634213128874017,0.0841235996031497,120-sec
268638121.0,1.0,1.0,38.56794186407585,1.377426495145567,5.0341847509577855,0.1117706221201544,120-sec
268752025.0,1.0,1.0,68.62955233272751,1.878546140494372,6.543766311390495,0.06685047665939599,120-sec
268805416.0,1.0,1.0,94.92894375335031,2.7551936181711203,9.248935563132171,0.1176718815847488,120-sec
272431788.0,1.0,1.0,30.611531668671464,1.6863645462804282,4.015477989581508,0.0390304586938694,120-sec
279343323.0,1.0,1.0,65.83131653453312,2.259656173954223,6.166095837237929,0.16109062446437278,120-sec
284082359.0,1.0,1.0,107.94302653332869,6.282398369664633,9.142808304670094,0.165869142469945,120-sec
287589266.0,1.0,1.0,31.491276820591725,1.4373611826826096,4.015524235237125,0.0444772739906891,120-sec
311884863.0,1.0,1.0,47.075439938230886,1.5573160660095269,5.290086193619652,0.05949032556787245,120-sec
328100221.0,1.0,1.0,288.9931072827553,11.708218773313206,20.636207041780718,0.3078509690508575,120-sec
339728935.0,1.0,1.0,103.54555244148243,0.7474714032270597,9.754534218280787,0.05147764210042545,120-sec
339729728.0,1.0,1.0,251.11959478221658,2.9903013772810567,18.776435606550386,0.06412896223090665,120-sec
344368943.0,1.0,1.0,94.23673560470364,3.426790385625587,9.298340189122198,0.1299048533548692,120-sec
350764206.0,1.0,1.0,69.95543390610072,2.8675425610158456,5.813811419205343,0.054370935435231055,120-sec
350954078.0,1.0,1.0,74.90504383886481,1.7729004458902935,6.894845692573862,0.10834035438956266,120-sec
358710094.0,1.0,1.0,72.53327046760602,3.1412046265498645,6.688486581803006,0.0687799207907908,120-sec
369480767.0,1.0,1.0,31.411530353489017,1.9989155679493005,3.484028977623871,0.0968197175408116,120-sec
380880776.0,1.0,1.0,78.38797732944094,2.880069454596075,7.6614715956573765,0.09006246441584935,120-sec
388816797.0,1.0,1.0,51.3487984177406,2.0038555480093905,5.019985800563966,0.0503174275823514,120-sec
401871494.0,1.0,1.0,55.528383865050706,0.8822781944794542,5.573104091848006,0.03534983628498485,120-sec
404467625.0,1.0,1.0,33.747103901692874,1.7629084127750012,4.092171472658259,0.1824630609691404,120-sec
404746990.0,1.0,1.0,72.13605976814495,3.1309053718812905,6.573631041355804,0.19400023632265645,120-sec
408108431.0,1.0,1.0,26.30069755176672,1.0019313353053985,2.9700836222749643,0.2779445484610241,120-sec
423386354.0,1.0,1.0,48.0121122460525,4.626167065374852,4.823157224092947,0.038094342853701904,120-sec
423663146.0,1.0,1.0,136.50229898039782,6.8536719153337895,11.71332594186897,0.9252355482591916,120-sec
423699772.0,1.0,1.0,30.84085134202423,2.570070945168684,3.6502560496902814,0.1580452683503466,120-sec
423752030.0,1.0,1.0,163.4456907910958,4.029477739071695,13.865298797083065,0.3490528993271891,120-sec
439400854.0,1.0,1.0,37.75984943190993,1.125293526116522,4.226706375927517,0.21626144328753488,120-sec
439455183.0,1.0,1.0,169.6263362622279,6.5680231212647175,13.461152403715765,0.14021082723555794,120-sec
4741962.0,1.0,1.0,58.9305694851665,4.0564063125544765,6.071629218853233,0.3000418943136216,120-sec
7447644.0,1.0,1.0,68.73491938413112,1.5355673479433491,6.883962631055782,0.22162525785622875,120-sec
7623299.0,1.0,1.0,44.22374421991691,1.4865124107535088,4.557200212818216,0.05832086900813445,120-sec
7696886.0,1.0,1.0,30.685920074662288,0.8674465038773782,4.583516440341082,0.19220847590616505,120-sec
7806907.0,1.0,1.0,175.88537283708473,4.884230093876199,13.338078775051713,0.08588581572257585,120-sec
9940669.0,1.0,1.0,39.54930607762317,2.2535217138246817,4.312234305616416,0.2439882867701812,120-sec
23138009.0,1.0,1.0,92.28217801994506,2.704239648936124,8.62876467863196,0.11751356985116775,120-sec
23168984.0,1.0,1.0,136.4515560407712,3.3803027920917685,11.887398152189386,0.09209049292342096,120-sec
29960007.0,1.0,1.0,26.33479101820814,0.8927047802782422,2.433092200085386,0.03215142816649335,120-sec
30400653.0,1.0,1.0,143.34551241938058,5.009692252941021,10.964480241911916,0.2714131162662747,120-sec
31927660.0,1.0,1.0,40.69245067486033,1.8110687365723663,4.013739549154728,0.05858958535133005,120-sec
33834943.0,1.0,1.0,31.90837013765505,1.0940012618624575,4.4529099029062875,0.11425430571807844,120-sec
36758306.0,1.0,1.0,89.57863797063138,3.8310360893100177,7.875054012356231,0.07839292878058975,120-sec
36830492.0,1.0,1.0,55.324581998516884,2.4789018410740766,5.186497972815758,0.07289250927220745,120-sec
36845050.0,1.0,1.0,56.22593203850646,3.8310254294773927,5.397384739776835,0.0603983753368919,120-sec
41338480.0,1.0,1.0,83.318787536654,1.6983203477502895,7.24323452318459,0.04085088303242696,120-sec
44647864.0,1.0,1.0,301.7002634759653,4.847180474540863,21.289282671119693,0.2523673452627104,120-sec
44737199.0,1.0,1.0,56.278573311910066,2.8193504934675566,5.495935268093112,0.05226744939508295,120-sec
44797698.0,1.0,1.0,32.901937903527816,1.5422783392278614,4.113709032073071,0.10153174551843144,120-sec
64105644.0,1.0,1.0,42.10531741969191,1.9533394679238505,3.952034002619395,0.15502357017802734,120-sec
65397954.0,1.0,1.0,62.03687701582289,2.454696572568526,6.357949552786512,0.10274328968817584,120-sec
66604971.0,1.0,1.0,33.013024503568374,2.2534487715746323,3.400754597755266,0.03639079592292965,120-sec
71373815.0,1.0,1.0,98.587282580168,2.2534236018324094,9.029973009200457,0.14514685038170946,120-sec
77230014.0,1.0,1.0,61.53049310504598,2.548286168284907,5.530817266742675,0.025822356637751502,120-sec
77316282.0,1.0,1.0,34.66728437206016,2.3359272777498425,3.9184768779222594,0.080977517611237,120-sec
93060642.0,1.0,1.0,270.7454232234463,6.985524860530063,19.35726229550811,1.1159713869077257,120-sec
94945079.0,1.0,1.0,46.30735410595987,4.957478298448258,5.779358782537103,0.1573697752267486,120-sec
97490317.0,1.0,1.0,355.92977175783005,15.999375621909394,23.906093921630784,0.4975316837937314,120-sec
120977764.0,1.0,1.0,63.88373275106534,2.7040733439604345,5.573204243417393,0.06744651528192495,120-sec
121157284.0,1.0,1.0,32.581325382259955,0.8926390515687661,2.9309063130403583,0.28019799503015475,120-sec
141307508.0,1.0,1.0,172.73712142458447,9.819681321294212,13.605666188135604,0.3955762555869775,120-sec
141326842.0,1.0,1.0,47.21158707610726,2.929597288732189,4.5308801791713575,0.13215889573728656,120-sec
142939677.0,1.0,1.0,131.0396048310816,3.154865808486917,10.735391751122952,0.18040806148210006,120-sec
142958941.0,1.0,1.0,53.29468640704032,2.028127601113585,5.361392871462298,0.07821168222966605,120-sec
144602115.0,1.0,1.0,22.64738872080468,1.352082908704757,2.369165584139854,0.1359422427620229,120-sec
152504419.0,1.0,1.0,47.68122603998149,3.352586205936195,5.741340541994322,0.1458574753144841,120-sec
152505086.0,1.0,1.0,45.88321604264455,3.037186877527297,4.3165769661156865,0.0556434994913455,120-sec
152509073.0,1.0,1.0,44.565331889622314,0.8674517156130861,4.512627877972768,0.04046157781856904,120-sec
152590034.0,1.0,1.0,44.945140544592384,1.1015965819753006,4.455146746872557,0.06101007942195165,120-sec
156217451.0,1.0,1.0,71.54480741989123,5.858787379266679,6.196794343455143,0.04725434240971445,120-sec
166791218.0,1.0,1.0,65.16312717560076,3.5705823109918207,6.391316254993027,0.0690872904484285,120-sec
166851227.0,1.0,1.0,65.6884359465585,1.8027701117408803,6.851796975203112,0.08933567846426445,120-sec
166851370.0,1.0,1.0,62.752179104135074,3.1545081057734023,6.452251883016273,0.08487715643969901,120-sec
166932248.0,1.0,1.0,62.86662358307744,2.6439234217182097,5.8137035948656415,0.0591365094139635,120-sec
168697716.0,1.0,1.0,56.70956696999527,2.385488476749323,5.6781127402443285,0.08177673913820224,120-sec
178287487.0,1.0,1.0,28.085045813857498,0.6506188219426452,4.063874555264601,0.05169794317884595,120-sec
197803801.0,1.0,1.0,54.89600165140831,2.0083903043198137,7.28438648261208,0.09728000607379612,120-sec
200280301.0,1.0,1.0,55.407920988350035,2.1686074750821938,4.094477042799078,0.03745653770447395,120-sec
200394227.0,1.0,1.0,13.538178824195375,0.4247271787982863,1.8816784108437616,0.08298785388772315,120-sec
207242294.0,1.0,1.0,99.94068367382452,2.7041447668227647,9.067525155071474,0.2942354879704823,120-sec
219160960.0,1.0,1.0,84.44430089602827,1.3008107968579452,7.997885761668633,0.0460489488271038,120-sec
219362727.0,1.0,1.0,54.359754191961315,2.146909723221224,5.4584811403371205,0.04628143755890595,120-sec
220459451.0,1.0,1.0,46.617270300192345,0.9522562178312306,4.923968951203884,0.02914377841108745,120-sec
220597716.0,1.0,1.0,95.34949241093851,1.7362578284237742,8.50327631325711,0.07841717193428721,120-sec
231721826.0,1.0,1.0,58.35173898759061,1.0968371990148604,5.681711655156633,0.0369118920306239,120-sec
231725585.0,1.0,1.0,73.26873436309975,2.851777085988914,7.016709767224582,0.0415398079791544,120-sec
231805650.0,1.0,1.0,35.145003514993554,1.3165662086782175,4.2975928403121015,0.4080558055099989,120-sec
257604510.0,1.0,1.0,98.1153804296822,3.0844655524301245,9.12367113353506,0.0895834330867337,120-sec
257636955.0,1.0,1.0,60.30237575426287,1.9154872298412893,6.08057377756429,0.051853180692696704,120-sec
257643750.0,1.0,1.0,48.04573340913343,1.0617841637377552,4.985727029361875,0.040364071146283306,120-sec
259590908.0,1.0,1.0,61.532181137993014,7.4327052280578245,5.779247420389479,0.1361446287356975,120-sec
259593261.0,1.0,1.0,27.198908402653235,1.4874403032700982,2.9460714372865446,0.0780001462104691,120-sec
261255772.0,1.0,1.0,135.22184455048676,2.1687545236645893,11.378487647824599,0.1210940270667766,120-sec
261417886.0,1.0,1.0,52.46337722873018,1.5222534325434691,5.936168745088088,0.06232251645947825,120-sec
274135602.0,1.0,1.0,57.12469288882879,1.5774076931826464,5.4481040660821805,0.05361115742718645,120-sec
279054419.0,1.0,1.0,34.79973548358437,2.676902729506491,3.3036699849045337,0.047429175930664855,120-sec
279432162.0,1.0,1.0,32.020674387757204,0.8813029648006552,3.5713753478350423,0.0652997329941751,120-sec
279486112.0,1.0,1.0,37.74914825869437,0.6609773041405661,4.247367427512948,0.04973580933451145,120-sec
290753152.0,1.0,1.0,8.747959435003738,0.44014890239012505,1.2223693811977223,0.04144899861094735,120-sec
301057712.0,1.0,1.0,25.855310670464203,0.8494557920481061,3.0130963326237987,0.08181853636057496,120-sec
308305519.0,1.0,1.0,49.238651055070456,2.7041822089741245,5.1621429110151,0.08317792025151455,120-sec
308305775.0,1.0,1.0,51.07495675845771,5.208777459786057,5.110910048401832,0.04664780203114955,120-sec
325707134.0,1.0,1.0,57.35058444447677,2.7041532940421256,6.109837976866827,0.03557255330782545,120-sec
332890743.0,1.0,1.0,130.59423029637975,7.211415650533482,10.93656254751217,0.4200183239316946,120-sec
365301267.0,1.0,1.0,33.91447900176112,2.478799129696826,3.846026477836897,0.3920319802572316,120-sec
374997308.0,1.0,1.0,148.71912363648534,2.345054988534031,12.375811349030334,0.06468387578536025,120-sec
377058891.0,1.0,1.0,31.886424742670226,2.4788033368860285,3.62007657744802,0.2872135453510314,120-sec
381001213.0,1.0,1.0,62.535981430010786,2.478903768396826,6.209814679126075,0.04133634166403415,120-sec
381003569.0,1.0,1.0,66.14167769222465,2.9296143441189737,6.593203135822573,0.03799741355449175,120-sec
381188466.0,1.0,1.0,36.393004447698964,2.0280931271163496,4.046805619972217,0.08336436405916431,120-sec
387495568.0,1.0,1.0,,,,,120-sec
388205206.0,1.0,1.0,87.41454935706379,1.2308441193616488,8.13932599251466,0.05563077940572995,120-sec
420048415.0,1.0,1.0,100.42925534852579,3.124465721954138,8.954456521465273,0.07657906070744055,120-sec
422884466.0,1.0,1.0,,,,,120-sec
422916245.0,1.0,1.0,31.690946694891892,1.5622297666495992,3.847179724378962,0.0913850974947485,120-sec
423439315.0,1.0,1.0,119.62368017301227,2.4549635856401792,9.930303638127633,0.2209264864598559,120-sec
423441177.0,1.0,1.0,29.18153806194742,0.9013602490176816,2.815155706954513,0.13139410504586704,120-sec
439915074.0,1.0,1.0,99.94099451213656,5.1829602565482285,9.635779300935717,0.12447133715605925,120-sec
441130723.0,1.0,1.0,48.56424933182872,2.2535614539131643,4.3227406070516174,0.0420642689655954,120-sec
612908.0,1.0,1.0,171.2441634766021,4.217289832865134,13.607724090328455,0.10228038962735024,120-sec
775642.0,1.0,1.0,47.12565885860708,1.3212801549142164,4.544746146704068,0.0502060501639012,120-sec
1438254.0,1.0,1.0,164.719843374761,6.826624524889822,12.304711180292303,0.4039587189903289,120-sec
1518944.0,1.0,1.0,42.01597032534379,1.9954814402537977,4.5570421640795855,0.04065488714952136,120-sec
13144843.0,1.0,1.0,44.92336068536507,1.3212753142754428,4.253517321892066,0.1054216654009172,120-sec
14162571.0,1.0,1.0,36.13262007582871,2.0011912657382,4.286944107289366,0.3728772732907311,120-sec
14222170.0,1.0,1.0,52.36446763843921,1.5564809913761124,4.823399512572847,0.06495031307465515,120-sec
20231212.0,1.0,1.0,41.6746709044792,1.5374055142627367,4.552338403240591,0.07721585425045015,120-sec
21626625.0,1.0,1.0,32.88965537662381,1.9766737788955844,4.162529337331768,0.06620008623904015,120-sec
24531951.0,1.0,1.0,45.189160459454975,1.3177883973595572,4.6319087854252885,0.0570831066414192,120-sec
24532699.0,1.0,1.0,53.97440606274493,2.4159449305806504,4.997083748995503,0.07798474317623545,120-sec
24608852.0,1.0,1.0,42.55354546750456,1.9766808217163432,4.192567068964346,0.08196933754043684,120-sec
24661681.0,1.0,1.0,69.4913019889721,1.78182825612749,6.317235148258492,0.10999534367582786,120-sec
24664982.0,1.0,1.0,,,,,120-sec
30948166.0,1.0,1.0,106.40349157355715,2.229123426820337,9.787198294133283,0.08600031317212495,120-sec
31117771.0,1.0,1.0,402.4303086206936,6.018621676195778,25.734524840308822,0.1607478654759955,120-sec
31193260.0,1.0,1.0,76.07184661683533,3.1095061390823204,6.410041069754517,0.1044482408398463,120-sec
31281062.0,1.0,1.0,30.61316393469049,1.7832911029916776,3.5380985834325385,0.05623325374903685,120-sec
31387702.0,1.0,1.0,41.19600803779622,1.8309336905687204,4.436826468558683,0.0707035285880932,120-sec
32089250.0,1.0,1.0,57.24883656526984,1.373972077566478,6.153350804641359,0.0476237777196031,120-sec
32608763.0,1.0,1.0,72.86245564886782,1.0981530617764577,6.889483728354392,0.0630290412408962,120-sec
32681771.0,1.0,1.0,13.671992659145179,1.3177824249778487,1.7948421890151287,0.08483272688966055,120-sec
38014943.0,1.0,1.0,105.22656836729116,2.8829196812956472,9.0761820224895,0.0839646788139445,120-sec
38092692.0,1.0,1.0,189.71793511981403,3.548202176407969,15.085212140948286,0.12419504339581874,120-sec
38127231.0,1.0,1.0,18.606288090259536,0.8913191899525525,2.2550605227240292,0.2735700870150279,120-sec
41529498.0,1.0,1.0,90.11535845110865,2.295932699391308,7.968852019471991,0.0660603238835504,120-sec
43530948.0,1.0,1.0,59.78499750421026,1.5528570780314332,5.51682479478615,0.05661464716273775,120-sec
49952922.0,1.0,1.0,207.51294381652423,4.007760717486518,14.878395135249438,0.10629968389805013,120-sec
67745432.0,1.0,1.0,32.266723775882994,1.5523509720356083,3.918268520932304,0.06246083922094265,120-sec
77369902.0,1.0,1.0,42.24589099292163,1.9074231719212127,4.158671391027204,0.1158424563750868,120-sec
77703681.0,1.0,1.0,90.72311820851944,5.064640094164922,8.478620609274397,0.1130728742700739,120-sec
77725168.0,1.0,1.0,33.69517525745241,2.2265534311091866,3.3549697993395253,0.033186615813371304,120-sec
77957141.0,1.0,1.0,145.1914903095521,2.2268633483060114,12.101652217221124,0.05235619688794376,120-sec
100512763.0,1.0,1.0,33.87800027762551,1.7570437745283911,3.939603046681477,0.042729443038114164,120-sec
100532520.0,1.0,1.0,53.974176771905526,2.415934667308079,5.394350704866004,0.05705185530424516,120-sec
117650412.0,1.0,1.0,46.45929962262079,4.435255333901743,4.988271492125411,0.04319590418308605,120-sec
117763145.0,1.0,1.0,45.60736632721401,1.5535355926544911,4.711638372552555,0.04687112122271035,120-sec
117845776.0,1.0,1.0,69.58758228135157,2.4223525477685683,5.8873866400189385,0.08065679472310801,120-sec
121550740.0,1.0,1.0,118.19576943939077,5.9930249293212166,9.787266663097283,0.07488397456299184,120-sec
121714737.0,1.0,1.0,31.822740068161487,1.330567528982364,4.039617761120965,0.09953096758998156,120-sec
139761021.0,1.0,1.0,37.43663109140226,1.5415083390577422,4.82023166423344,0.5718835021191769,120-sec
140288678.0,1.0,1.0,50.14042985985965,1.5564656719246912,5.2452733178222575,0.07708581187821023,120-sec
143399699.0,1.0,1.0,47.71823565759554,1.3378944576895968,5.2867265519096405,0.05071538183910905,120-sec
144486844.0,1.0,1.0,167.9098451133816,2.6746700991512142,13.157499926350855,0.0621976135325752,120-sec
144518675.0,1.0,1.0,68.14053091792337,2.4159414668723818,5.4892604139802,0.02528163570031155,120-sec
146419718.0,1.0,1.0,188.50216683290927,5.505320293017206,15.214981885286086,0.1130577802942882,120-sec
146442437.0,1.0,1.0,49.76804063858482,1.321275415183667,4.3117816407439395,0.06193823246005255,120-sec
152373461.0,1.0,1.0,34.641060519297646,2.1208812562835284,3.2311328326895583,0.06257779269178385,120-sec
165119593.0,1.0,1.0,109.595408978626,4.621493149701101,9.2281291785673,0.1134298226843935,120-sec
167799987.0,1.0,1.0,229.24090858549857,7.467488279671329,16.85918993391282,0.2362070849125892,120-sec
169320215.0,1.0,1.0,55.34830385428346,1.3310213351731512,5.737502022065502,0.1540421317885276,120-sec
169343525.0,1.0,1.0,42.72112153894886,3.743603433825413,4.091946217438398,0.0490977302392692,120-sec
169417128.0,1.0,1.0,33.912579947739964,2.202115581022074,2.948919995455648,0.05500709577372005,120-sec
178244138.0,1.0,1.0,54.50380865648199,2.462184374625465,6.0551611956029925,0.12979722505260755,120-sec
178365532.0,1.0,1.0,134.63599148621822,5.148175900553667,11.496994778086085,0.12614077173312124,120-sec
178774924.0,1.0,1.0,47.507771774091204,2.969235735880698,4.2995728514746565,0.035428407011634605,120-sec
178828722.0,1.0,1.0,56.556761273633526,1.2725271286567512,5.844954266295147,0.04282173373798055,120-sec
178937085.0,1.0,1.0,77.48266564204454,1.484613119053776,7.510631372125374,0.11253367570097288,120-sec
178995938.0,1.0,1.0,33.405509486285105,1.3317811090877782,4.002451033700977,0.1823312346730816,120-sec
188988579.0,1.0,1.0,43.368903371442,2.88386569733374,4.086503901945268,0.06608977478927344,120-sec
189020586.0,1.0,1.0,107.70109309696821,1.5528478922322932,10.13862383138983,0.08696654510725915,120-sec
192847293.0,1.0,1.0,64.62655922415372,1.3177888032112932,6.520043235361973,0.02821584963556705,120-sec
198075695.0,1.0,1.0,39.621470938775566,1.9223355172451733,4.2248270898884766,0.11997976565409815,120-sec
219160450.0,1.0,1.0,20.89708197836432,0.8892375309942242,2.853816338053768,0.0367430359223415,120-sec
220476621.0,1.0,1.0,150.18680216459612,9.909686359834057,12.885997658285921,0.09771102874827606,120-sec
229083550.0,1.0,1.0,63.394966263729856,1.7826352552191125,5.729940727851492,0.05696065548010005,120-sec
231306501.0,1.0,1.0,61.115695604081324,2.6620266687803142,5.335145115347206,0.08268627375205059,120-sec
231813167.0,1.0,1.0,49.75280509211279,1.3208709316490117,4.893723377861137,0.0577449861329868,120-sec
231961616.0,1.0,1.0,44.01400172207053,1.9806300774931744,4.0133501203271456,0.0795234083821523,120-sec
231966068.0,1.0,1.0,53.40717745872312,1.346399431732511,4.877158075303684,0.0483372032943472,120-sec
235078414.0,1.0,1.0,17.954808543611538,0.6588920566462946,2.300117573841141,0.038893730622943296,120-sec
235079819.0,1.0,1.0,33.32894634253125,2.4159368024240098,3.138323018617703,0.06223895303361195,120-sec
246902341.0,1.0,1.0,37.36674481125783,2.4393720648298896,3.9360350136968063,0.15347172548397256,120-sec
248436420.0,1.0,1.0,68.13713507771848,2.0073133083452253,6.42884325956267,0.06776461937070086,120-sec
248445090.0,1.0,1.0,208.42590634050342,4.906762910102813,15.879583316559387,0.13631499740660935,120-sec
248646452.0,1.0,1.0,51.65493712929729,1.7812047285964567,5.3246421329893465,0.06689839499437639,120-sec
249029006.0,1.0,1.0,54.770897621188915,2.67175110347263,5.1344450001007615,0.12216037979274748,120-sec
249069181.0,1.0,1.0,43.63854662249381,2.4491021063644496,4.8019118037968935,0.11112341497551484,120-sec
255559203.0,1.0,1.0,32.167211920286604,1.957617322949675,4.13120021909495,0.0562558236036414,120-sec
262400612.0,1.0,1.0,54.75488947742037,4.014615114434078,5.367871538488373,0.12659322052419064,120-sec
262504618.0,1.0,1.0,45.42038435427071,0.8905957716523678,4.313768375217551,0.3973868944421273,120-sec
284624818.0,1.0,1.0,99.3018306256724,2.671798133426158,7.358493093013345,0.14350806300014926,120-sec
309718088.0,1.0,1.0,18.733922865756327,1.307017874355093,2.0862839120487946,0.0320780544364718,120-sec
321126667.0,1.0,1.0,48.8833217271984,1.7615611433224636,5.2356633263381305,0.4260206419761023,120-sec
372955640.0,1.0,1.0,58.21700797732041,6.4561882651712885,5.533996353709601,0.0566917128123178,120-sec
373109176.0,1.0,1.0,19.4798291333784,0.8905064746687259,2.508379046336078,0.2564327130724107,120-sec
373363160.0,1.0,1.0,42.30318235090088,3.33972492243954,4.3137564645790425,0.07182497590942645,120-sec
373491172.0,1.0,1.0,56.99583899386367,2.676908289339977,5.4308060784147445,0.05942698167248345,120-sec
393492274.0,1.0,1.0,30.263678716629624,0.6775450458946928,3.939706321793076,0.11817711193412613,120-sec
393749015.0,1.0,1.0,499.1736200438558,15.380907911443586,27.428621931760613,1.0840205512159518,120-sec
397050634.0,1.0,1.0,49.87310758199938,2.8944214221696067,4.665747959790284,0.0610921686000276,120-sec
398906060.0,1.0,1.0,34.537769271070545,1.5547548868006018,3.866423458785616,0.2400030461413661,120-sec
401926801.0,1.0,1.0,148.89393376023932,6.302388730592142,11.952891039011385,0.10381475159958327,120-sec
402146889.0,1.0,1.0,78.83676356871725,2.862787503891973,7.54272368067875,0.0646901588894319,120-sec
407992564.0,1.0,1.0,112.98439407227156,4.229957610587512,11.089142425194373,0.11186240791061043,120-sec
408077771.0,1.0,1.0,125.24705741051667,7.8070294022583795,9.931523766271678,0.07722092160164526,120-sec
408219471.0,1.0,1.0,204.67157108486683,4.8863532977396185,15.163323546916592,0.14079854359275054,120-sec
416741942.0,1.0,1.0,62.46128115114692,2.025771280577743,5.715206674009647,0.02736493162083725,120-sec
436637382.0,1.0,1.0,64.10225978954088,4.01335887377995,6.5782874773235225,0.04397215510646375,120-sec
442922090.0,1.0,1.0,60.58224582673645,2.4500172944636063,6.245098481992232,0.04399025687753565,120-sec
442959208.0,1.0,1.0,55.68212374507354,5.122755384546764,5.167967646473263,0.0653932750984251,120-sec
454150841.0,1.0,1.0,40.2305915673476,2.6746099656962383,4.058435298133229,0.144982443276755,120-sec
457143391.0,1.0,1.0,44.454424401087415,2.9261140112108137,4.172618615304255,0.17537828751325965,120-sec
457167661.0,1.0,1.0,237.802768237154,9.003417633209807,17.747507618566477,0.2133688441246964,120-sec
11284143.0,1.0,1.0,240.7134399938137,5.583872032130826,16.923954927087266,0.17284512107187128,120-sec
31402098.0,1.0,1.0,43.39344328613775,2.674105748725573,3.7762943503798354,0.03025426114479265,120-sec
33474500.0,1.0,1.0,31.74140964448993,1.3867606155359675,3.9395961935977484,0.08904214639208555,120-sec
33517080.0,1.0,1.0,48.84478812081184,2.542394334364026,4.877109553140997,0.0381583070196631,120-sec
33795219.0,1.0,1.0,40.40152478683842,4.2527920828250965,4.218445762966213,0.17518173850299812,120-sec
33994895.0,1.0,1.0,33.91203140457009,1.4585819958954858,4.507501805965875,0.4186400236244707,120-sec
34370769.0,1.0,1.0,50.44255729210124,2.9171599397841703,4.904447895773155,0.06189246708470405,120-sec
35239760.0,1.0,1.0,45.82319461502642,2.6740325770041977,4.154296488231932,0.37825394416972985,120-sec
42466889.0,1.0,1.0,46.552935591844474,1.4585776164546582,5.31239886373568,0.0404137661007233,120-sec
46745652.0,1.0,1.0,90.90457439041323,5.5818598309902825,7.974570072385823,0.1021303449999084,120-sec
48402361.0,1.0,1.0,40.54319545544293,2.121446273831321,3.690203715712389,0.1165635272048848,120-sec
50585956.0,1.0,1.0,50.50293379948914,4.252878635746455,5.149011979829578,0.0855263319768373,120-sec
51930263.0,1.0,1.0,45.38740000161464,2.9047936001033365,4.416576639834045,0.0602800955792113,120-sec
52646119.0,1.0,1.0,32.557783906347964,2.9047836942466603,3.4815791830763763,0.19800853873035826,120-sec
53453845.0,1.0,1.0,20.21243840371376,0.9682605223335942,1.964896970596792,0.0269126201266237,120-sec
66917764.0,1.0,1.0,71.59281631753963,2.674095006767189,6.500113419799469,0.10617382922642846,120-sec
72488367.0,1.0,1.0,205.72899797879563,7.973992169720758,15.963505492083288,0.3351895233795892,120-sec
89296598.0,1.0,1.0,27.10558645415891,0.9723977203285727,2.7157420503962264,0.0453829263648304,120-sec
93123542.0,1.0,1.0,40.06215682307262,2.5424061060796106,3.824114969475112,0.05467044964870845,120-sec
96861698.0,1.0,1.0,43.859559145883644,1.1557196085871873,4.64916153703074,0.04092713718471685,120-sec
96861978.0,1.0,1.0,58.94255907715231,2.4206389764744247,4.815432935808731,0.046629610994365994,120-sec
102542088.0,1.0,1.0,57.24992627205114,2.67409422077521,4.823393765367413,0.13359189680839684,120-sec
117736668.0,1.0,1.0,47.32408076966266,4.357204367539271,4.760473614710269,0.05952969488314736,120-sec
119246946.0,1.0,1.0,46.98615744341904,2.35716508913474,4.5930691920567615,0.1590811115353059,120-sec
119330732.0,1.0,1.0,337.56317369707773,8.771326560632732,21.28710352206637,0.19028318041029554,120-sec
119362415.0,1.0,1.0,16.399651286509098,0.9371229306576624,1.6777764964986337,0.02384912892836025,120-sec
123953887.0,1.0,1.0,105.78638536081556,2.126359504740009,10.477731954793732,0.13790955044363598,120-sec
124249687.0,1.0,1.0,52.40718596312312,2.178589716711816,5.069070858814976,0.06467742988239775,120-sec
124922609.0,1.0,1.0,57.98641123969142,1.1785855943026708,6.1921480273257,0.06765001414819324,120-sec
143275486.0,1.0,1.0,13.251209353692062,0.6933772336234219,1.985363327739827,0.0337808265331294,120-sec
147978082.0,1.0,1.0,82.39698708084762,2.9237640577074937,6.782143602783643,0.08289318091619341,120-sec
148001905.0,1.0,1.0,29.99109460733042,2.080307140392861,3.6779200640993577,0.055779095533350996,120-sec
150356135.0,1.0,1.0,35.18554862250619,1.9916348276890328,4.090501980914377,0.32850054975424925,120-sec
157010816.0,1.0,1.0,40.16136083353764,2.311445227829502,4.526510483924367,0.9245379101055821,120-sec
157093552.0,1.0,1.0,68.47627634763364,2.5425790373804915,6.1145625729012405,0.054660192914282896,120-sec
157315238.0,1.0,1.0,255.16281218386175,10.36598924496937,17.96487663809886,0.1935265083589321,120-sec
157566248.0,1.0,1.0,45.3868431855698,1.4523789819382389,4.940494135247446,0.08641969918850599,120-sec
160348018.0,1.0,1.0,284.40596867830897,9.834598916913508,20.112808819454727,1.670423969359728,120-sec
170275849.0,1.0,1.0,51.80486815711518,3.0611967547386243,5.322383951451164,0.06858249670452385,120-sec
172120568.0,1.0,1.0,37.15724197358345,2.904800675459292,3.405894810404553,0.046750072163868256,120-sec
172630791.0,1.0,1.0,49.46964525248261,1.944752638918235,5.354615742039865,0.07007240007140456,120-sec
199757587.0,1.0,1.0,109.51162454723786,2.9238540534456736,9.539990542976486,0.09262179082069094,120-sec
206883949.0,1.0,1.0,66.00065779608391,4.375734218524897,5.824925082286991,0.056264893263092,120-sec
220066480.0,1.0,1.0,29.49742504810937,3.6416574133468345,3.2854687661082296,0.238795515330302,120-sec
220118643.0,1.0,1.0,48.011364292020026,1.2154775770131645,5.3513723488511085,0.09739802215370916,120-sec
231339777.0,1.0,1.0,81.40084735565794,3.0643176128095178,7.8544033826466775,0.1182423181303051,120-sec
232135717.0,1.0,1.0,219.02008342542786,4.252817153891797,17.088101737976356,0.29684685126605004,120-sec
234628921.0,1.0,1.0,43.635785360380446,1.9447703781785144,5.939603352906038,0.13815264291533008,120-sec
237766772.0,1.0,1.0,43.058739700075705,2.9237415845730403,4.330611297545809,0.1669025081437176,120-sec
237955524.0,1.0,1.0,65.01157521697218,1.6369821097798718,5.907978492701452,0.04041997366880105,120-sec
238073682.0,1.0,1.0,56.450136757757434,0.9284561966736432,5.5484824912439645,0.04426908295440585,120-sec
247829471.0,1.0,1.0,83.50496091236755,5.5913074264467335,7.207704301537273,0.0406378264279747,120-sec
274321940.0,1.0,1.0,70.13366969125623,8.265319824966074,5.821404076947648,0.04526938059816115,120-sec
281924940.0,1.0,1.0,53.39644303592086,0.74932638356022,5.421224552666459,0.03789689176202984,120-sec
282271804.0,1.0,1.0,140.38987532244022,5.348185726569142,11.649994207676034,0.15640476867975736,120-sec
288077896.0,1.0,1.0,53.69107030392354,1.8605816441953704,5.347791250465837,0.2990980069760445,120-sec
300146024.0,1.0,1.0,40.718704062422546,1.9447739253694325,4.1427736222713465,0.09263026788826016,120-sec
317687947.0,1.0,1.0,28.077964817290468,3.4033896748230887,3.696505557856012,0.1005694682905684,120-sec
345772918.0,1.0,1.0,21.721073489899158,1.2134677927317978,3.125795921970793,0.26996181721590345,120-sec
365745981.0,1.0,1.0,56.66884780468813,2.9123176601981062,5.801782252991912,0.05743236270287296,120-sec
403729413.0,1.0,1.0,54.222101640395906,4.5185084700329945,5.007345390946692,0.08387728274733375,120-sec
415590003.0,1.0,1.0,243.46328120337952,5.591268564830487,18.615148533603026,0.26340429541176746,120-sec
434293476.0,1.0,1.0,68.57640364231189,3.189600169409857,6.096915167032215,0.15172235262932515,120-sec
461708105.0,1.0,1.0,38.8068728094299,1.063201994778904,3.664862175551234,0.2105411284870533,120-sec
5102485.0,1.0,1.0,55.57702511685194,1.841060873436085,5.146848118238241,0.14002908944549602,120-sec
18935791.0,1.0,1.0,83.772492174231,2.3664545811929685,7.3708979592136705,0.0747146441637189,120-sec
19064095.0,1.0,1.0,27.041260552023267,2.107111211845968,2.4673417931529684,0.18095475584462467,120-sec
19816156.0,1.0,1.0,,,,,120-sec
26003354.0,1.0,1.0,51.437444013564345,1.8747132214510918,4.6099869772484725,0.28890844643642666,120-sec
35419958.0,1.0,1.0,38.81111347117492,3.5497969638269744,4.646595622114033,0.4623253873653042,120-sec
53819246.0,1.0,1.0,33.666032375129234,4.457523450365544,3.5067794443187967,0.04020716905852545,120-sec
55669941.0,1.0,1.0,17.19462393308417,0.7018213850238446,1.818337728086852,0.1802918897443215,120-sec
56233362.0,1.0,1.0,80.82541013316137,2.1054376011532625,7.588665043686452,0.13494856433555655,120-sec
61679852.0,1.0,1.0,162.3578924350651,4.142370040866297,12.717450658408945,0.20985857270511848,120-sec
69292626.0,1.0,1.0,53.96536698704807,1.4047384031335712,5.644933720635251,0.05295926567644616,120-sec
81056205.0,1.0,1.0,42.355730633427406,2.71317847473912,4.773595516112204,0.07816233511048451,120-sec
88796572.0,1.0,1.0,50.03119701460796,2.812057911828081,4.092478106947183,0.3808054492453921,120-sec
119494175.0,1.0,1.0,41.17729461871181,2.1298600664850937,3.2864457357801524,0.16601714143270224,120-sec
123083143.0,1.0,1.0,69.24738228061953,3.2807558440902653,5.4178178552252225,0.05847039152235431,120-sec
147907443.0,1.0,1.0,58.21637051255448,2.6031710391792657,5.338312699569348,0.02724796487003365,120-sec
149128126.0,1.0,1.0,51.081603304947365,1.8407784974755828,5.242560689834585,0.06343260633505425,120-sec
149754465.0,1.0,1.0,52.277507053509204,2.068121158160803,3.909531388051372,0.18596519519573368,120-sec
149894112.0,1.0,1.0,67.03490344352801,2.761163070900473,6.563775078687201,0.06926476993352709,120-sec
177714986.0,1.0,1.0,54.19618862377353,3.221854100776348,6.170081060009824,0.06818683521427091,120-sec
182161229.0,1.0,1.0,30.543513401158123,0.9134508680720188,2.9800712329113863,0.0391116520571175,120-sec
186812304.0,1.0,1.0,71.05592026679754,1.87297318660422,6.64322399235,0.05604428323645736,120-sec
237954124.0,1.0,1.0,16.961114587741456,1.3523812295873583,2.2786214988099496,0.02669359234425345,120-sec
238227102.0,1.0,1.0,56.80626387993362,2.560938125734708,4.807536660012276,0.0481439913766217,120-sec
260003139.0,1.0,1.0,162.35925226647362,2.7616031569067157,12.981720082293885,0.23512565400040225,120-sec
264976173.0,1.0,1.0,40.59583919106512,2.1058360387296062,4.1171984920354125,0.07965344553891525,120-sec
268754714.0,1.0,1.0,55.0532885491877,0.679111289669251,5.748916525914982,0.0521028164318031,120-sec
269191540.0,1.0,1.0,85.19510447754949,4.496408291870665,6.285587090405407,0.05437695304411065,120-sec
274084227.0,1.0,1.0,54.90270333386122,1.8931966666848723,4.686346221255556,0.13675062192487655,120-sec
285216601.0,1.0,1.0,39.76365822269626,1.3555792575919163,4.3143545405168995,0.041984859204928296,120-sec
291467551.0,1.0,1.0,13.212919159785605,0.4595797968621085,1.6900676400735573,0.024902704004301453,120-sec
291873144.0,1.0,1.0,57.270057542391605,1.4199187820427674,6.861641507785225,0.17157311847631496,120-sec
294525367.0,1.0,1.0,43.66385462899921,3.511838173914146,4.063923710652406,0.05483363856122756,120-sec
296352323.0,1.0,1.0,17.80951364486442,1.1514771753145094,2.706369078097697,0.04130943986660455,120-sec
306666732.0,1.0,1.0,64.31873496944456,2.4021936496524603,6.3868542838387405,0.11297040181601666,120-sec
317954604.0,1.0,1.0,219.20047593287552,5.9834250648343925,16.539902643958367,0.1145931242086302,120-sec
319435882.0,1.0,1.0,16.510345122695018,0.9015888121608198,2.230984044370412,0.025859206625285548,120-sec
319562970.0,1.0,1.0,35.273164266933705,1.1489630054375797,4.102008007036218,0.05796447639481835,120-sec
319861904.0,1.0,1.0,34.36662899518088,1.3565774603360836,3.81912839699254,0.0473072995324066,120-sec
339887586.0,1.0,1.0,16.872340102733272,0.8947453084782797,2.349530199041331,0.0211500084742062,120-sec
341188017.0,1.0,1.0,17.114106542534383,0.6795307009535687,2.3521477566479905,0.0591844758287736,120-sec
409321615.0,1.0,1.0,41.14970118835646,2.939264370596888,4.272296128415672,0.0306186326800808,120-sec
409898155.0,1.0,1.0,65.83468761981848,2.9872633125921126,6.214434681866393,0.0507491881978574,120-sec
425201533.0,1.0,1.0,44.530503482801294,2.531449810391802,4.128905525396868,0.1298140880373073,120-sec
431903810.0,1.0,1.0,42.12262688333804,1.4198638275282462,5.019078789067152,0.06841340044541866,120-sec
443856358.0,1.0,1.0,43.06979722816742,1.656530662621826,3.75668598776017,0.04294130391229805,120-sec
1194742.0,1.0,1.0,179.2706893538303,2.851223687536077,14.391332718914896,0.08744725522572414,120-sec
3235394.0,1.0,1.0,23.434976444706077,0.9056995727422644,3.0624818769606703,0.09751421284790224,120-sec
7895017.0,1.0,1.0,148.60145842995155,5.8275081737235865,12.499505531936483,0.1165453627914807,120-sec
24478533.0,1.0,1.0,51.058801153559465,1.8113987105475644,5.455088199064841,0.06889993204150975,120-sec
25096757.0,1.0,1.0,33.985805289025635,1.3840373194625821,3.970001784774248,0.2687580852620832,120-sec
25668673.0,1.0,1.0,47.88859995377501,2.0378127639904235,4.573686520655051,0.2518244075830993,120-sec
26121012.0,1.0,1.0,108.27756066533216,7.115721401883825,9.775967637716581,0.16187771463169115,120-sec
28647110.0,1.0,1.0,148.42197194397448,5.166587630961146,11.304110217235602,0.15701106877177295,120-sec
45410088.0,1.0,1.0,35.90440777933147,0.8998598440935197,4.146775927990016,0.0589672150815654,120-sec
46223891.0,1.0,1.0,24.67849067733674,1.3299785394971906,2.8602437022465432,0.037749118968240805,120-sec
47055672.0,1.0,1.0,95.39608870589613,4.039186819427727,9.001392849104734,0.101276144009919,120-sec
51101875.0,1.0,1.0,96.86985296525152,9.325617613983304,8.301038373281902,0.053360414955790206,120-sec
55251297.0,1.0,1.0,244.3779567894813,5.052927677978005,17.711593263097672,0.29805927574008884,120-sec
60685415.0,1.0,1.0,104.42599800741259,4.98963813004702,8.874162743992626,0.09892173313382456,120-sec
60788949.0,1.0,1.0,44.31259589242708,1.4256063021692356,4.737355863894988,0.054557229745258735,120-sec
76569867.0,1.0,1.0,181.39700834465458,2.965307901264396,13.65045134915421,0.10061966275719043,120-sec
78135330.0,1.0,1.0,61.560436938160564,3.3211796421358244,6.153224327935398,0.22006013746899586,120-sec
92591522.0,1.0,1.0,47.4359811949945,2.0378225811692157,4.852999064935177,0.07917738914349565,120-sec
122033613.0,1.0,1.0,21.149030713704548,1.3535379656770914,2.515668487578396,0.1237635399840173,120-sec
142753747.0,1.0,1.0,121.05853693642216,6.8904760964793885,10.011389281501986,0.13829553993521054,120-sec
143401454.0,1.0,1.0,90.94967292352877,1.660098332372101,8.478359340328945,0.08234319960777989,120-sec
146602156.0,1.0,1.0,79.1150089224646,2.8467169627273634,7.177509913816688,0.06995189280066724,120-sec
149694551.0,1.0,1.0,164.7136607650953,6.061649228439463,12.202637712953315,0.0714514658761631,120-sec
173757551.0,1.0,1.0,58.2433199731608,3.053077256657623,5.836991136349172,0.17078701618835795,120-sec
185166645.0,1.0,1.0,40.70240422838368,1.3771490152460617,3.701136524335869,0.1062853057854593,120-sec
190126209.0,1.0,1.0,100.87265170696337,3.1699598740684403,7.569199788278576,0.0841754832883201,120-sec
190454478.0,1.0,1.0,46.304053742690755,1.8114055253864336,4.38596210044069,0.0842037422933121,120-sec
191929687.0,1.0,1.0,275.95329509104744,3.4590245902777497,20.022765683218733,0.19079449907742144,120-sec
257991003.0,1.0,1.0,67.63658648264537,3.7575881379247416,6.025209767302532,0.0493526330376292,120-sec
262586774.0,1.0,1.0,61.53119566924573,2.1136670268061515,6.4668455901034685,0.0816305869873561,120-sec
262606575.0,1.0,1.0,146.5476470823849,8.92437594411959,10.92223052337022,0.13403832721936476,120-sec
262687961.0,1.0,1.0,105.68491628813902,3.083959397858152,8.919372573559162,0.0928261975652553,120-sec
264770836.0,1.0,1.0,150.91262741665938,3.8492343077017495,11.378399035173704,0.08519134348692685,120-sec
267682770.0,1.0,1.0,43.81364893388599,3.622834020373,4.768419546433727,0.0548772959641734,120-sec
270455852.0,1.0,1.0,25.058263015148945,1.1655006053557653,3.3028236860266715,0.09863650624019256,120-sec
275250249.0,1.0,1.0,40.92179960688722,2.60950606188846,4.709317036241019,0.0631077986334416,120-sec
277712375.0,1.0,1.0,73.27126942299026,4.462032432810304,7.674036573732655,0.3399613552590681,120-sec
277810712.0,1.0,1.0,,,,,120-sec
290588818.0,1.0,1.0,177.09250551768514,3.7956866554359854,13.736274195359169,0.13660885140041218,120-sec
291552985.0,1.0,1.0,93.00046830133377,2.583346341703717,7.5877014839664705,0.13219981711585316,120-sec
309855575.0,1.0,1.0,30.256946949008146,1.3037104609985557,3.805938564154765,0.08020721627389844,120-sec
323523846.0,1.0,1.0,81.93469659528455,4.662002651225293,7.237093941951718,0.0315588583014574,120-sec
345073100.0,1.0,1.0,217.11765626774516,10.197770856923027,15.16410293802418,0.0899241512801456,120-sec
347445677.0,1.0,1.0,64.83082222404515,3.318579565399027,5.374491440769068,0.06440094504602939,120-sec
348683279.0,1.0,1.0,99.43330074812124,4.895895230270924,8.68022241081195,0.09967487148816008,120-sec
350934641.0,1.0,1.0,51.55817283301008,1.9641208698289496,5.401245790580338,0.06965600615027864,120-sec
356342720.0,1.0,1.0,109.9560577714107,2.8467587772533567,9.64665171101231,0.0888909182181647,120-sec
382903517.0,1.0,1.0,54.62405945088882,0.9258315161167588,5.707583201770463,0.1075179539535056,120-sec
384854110.0,1.0,1.0,43.82980873524693,1.8717356043521816,4.150582581852121,0.5918930835608087,120-sec
400927817.0,1.0,1.0,144.34492659551847,7.471972670826844,11.246084285506361,0.0605420988416858,120-sec
405296701.0,1.0,1.0,39.97111232271576,1.6314739723557494,5.5516255368232965,0.14886839453278175,120-sec
405800792.0,1.0,1.0,154.06078372415038,4.227277602187044,12.715967800118856,0.1867519647305293,120-sec
413276333.0,1.0,1.0,119.88330480650824,4.980315333208068,10.293767725679434,0.08285892927119405,120-sec
447916060.0,1.0,1.0,51.37716930447256,2.8346024443846933,5.6408771402922975,0.06248120436353274,120-sec
1009252.0,1.0,1.0,34.596033906231305,2.1697860986486504,3.887171956382556,0.1267900267413901,120-sec
19678267.0,1.0,1.0,62.556497634721616,3.127824881736082,6.5734395191267865,0.22972770779950746,120-sec
20324259.0,1.0,1.0,46.10467243553714,1.6852882874608852,5.1407375308799335,0.03653929870382285,120-sec
20428266.0,1.0,1.0,38.88192067405011,1.4445295606458224,5.025292383100637,0.2026102608882936,120-sec
23351046.0,1.0,1.0,63.89118437354827,1.3521943782761523,6.495619220761366,0.04805515953114485,120-sec
29916364.0,1.0,1.0,52.62276065829622,1.8029211360444108,5.98057161532708,0.1310869254013189,120-sec
32651288.0,1.0,1.0,25.827528143285488,0.9279351428725332,3.185111198451078,0.0374942998808374,120-sec
36705488.0,1.0,1.0,48.62971558046421,1.9259293299193767,5.229824833128341,0.1098362185933132,120-sec
36880653.0,1.0,1.0,57.91719567629259,2.398227564235718,7.016209943740772,0.0935432830610878,120-sec
36893412.0,1.0,1.0,60.993025189878395,2.641430224758512,6.144225719439553,0.052079329219099454,120-sec
36946032.0,1.0,1.0,48.56400304067481,1.9185778979032009,5.0026726720340475,0.42965667990314094,120-sec
38160002.0,1.0,1.0,95.49990828613308,4.564775490406363,8.207761124203548,0.05763532812304365,120-sec
38633003.0,1.0,1.0,33.36113586636272,1.2265123480280398,2.942639514300172,0.2514431478860524,120-sec
47384311.0,1.0,1.0,106.13683297713035,3.601928720943341,8.033392541255441,0.12139874624154327,120-sec
48337656.0,1.0,1.0,31.75902432942091,1.4435920149736765,4.497772550509247,0.1210249876290547,120-sec
52163947.0,1.0,1.0,59.760123892286174,1.4487302761766363,6.105628086477847,0.08998855181464546,120-sec
53178442.0,1.0,1.0,253.0214631619877,4.821752513806358,18.61709422724329,0.13873762870186465,120-sec
53668717.0,1.0,1.0,134.26118141420636,5.0573718559611365,11.103724575222373,0.08202951111628115,120-sec
53956054.0,1.0,1.0,59.90341881714514,2.6357504279543846,5.530804656199422,0.04614622553757545,120-sec
54254220.0,1.0,1.0,45.04718855916458,1.9169016408155133,3.902202983355041,0.06698571075212145,120-sec
54257454.0,1.0,1.0,35.04024960202038,1.2041322887292232,5.220301437891722,0.20377705845947625,120-sec
54986760.0,1.0,1.0,69.42811856467677,2.6380286846682,6.563857227813859,0.07926762651844085,120-sec
55238937.0,1.0,1.0,42.74267384702464,3.6019107174458966,4.2554869941912665,0.2635570834856735,120-sec
57139333.0,1.0,1.0,45.62291074591396,1.9260331713314576,4.44361969988115,0.28291226872434083,120-sec
71491910.0,1.0,1.0,65.74908366494512,4.3192828685000375,6.042753626342296,0.1622389043885208,120-sec
82900776.0,1.0,1.0,179.02183322115383,3.736920197701835,13.844195455528695,0.06897944796856234,120-sec
93205987.0,1.0,1.0,17.422364012233324,1.1851948307641709,2.5206304352351228,0.0840019838797956,120-sec
101134898.0,1.0,1.0,110.35434808103777,4.322912438430201,7.555349267511624,0.06988313191640701,120-sec
101585653.0,1.0,1.0,150.61475033611566,10.105142993796903,11.918483172909525,0.1097624267629413,120-sec
102196778.0,1.0,1.0,87.97533426210337,3.825014533134933,8.154446173854748,0.1029280975103104,120-sec
105799467.0,1.0,1.0,43.50054577266975,1.9280020287055848,4.778412455634048,0.0547725483542489,120-sec
124599123.0,1.0,1.0,49.94706772689428,4.082212266140395,4.996242727853897,0.17506393493117928,120-sec
143033813.0,1.0,1.0,20.130726531843095,0.7232596358746051,2.696305978958506,0.06533313339675301,120-sec
144195460.0,1.0,1.0,193.1628532042247,7.631125064858267,12.516573514821149,1.5634059196127543,120-sec
144195685.0,1.0,1.0,115.42070421925483,2.8616703525435057,10.854938161095543,0.22401032285818173,120-sec
146939561.0,1.0,1.0,27.49304358128357,2.534274966989825,2.932153460263676,0.31551459902475143,120-sec
148562084.0,1.0,1.0,37.48911474692885,2.410875546426293,4.545220536670287,0.0808484381440015,120-sec
157775197.0,1.0,1.0,58.8226539982425,5.260562552688351,5.91134713383788,0.17202437514613012,120-sec
157791259.0,1.0,1.0,39.10966143482381,1.6693148173400412,4.286214373857495,0.08952386191977085,120-sec
158714829.0,1.0,1.0,25.21473777452109,1.3837356095773732,2.712281929498124,0.3783858810410279,120-sec
167839093.0,1.0,1.0,31.08556575634091,1.195598682936188,2.5848949486558945,0.0497476896720188,120-sec
168448840.0,1.0,1.0,33.066439820976946,3.5941782414105385,3.2070047886212487,0.108224084490754,120-sec
178282476.0,1.0,1.0,70.76183335377726,5.259325451969929,6.7252921368911815,0.2430532694451699,120-sec
179296928.0,1.0,1.0,116.9984047985072,4.81474916866285,9.317744610536867,0.0743110150838308,120-sec
181818864.0,1.0,1.0,43.82424448041319,1.4487353547244055,4.566490458750298,0.04798517747502545,120-sec
183640432.0,1.0,1.0,24.32452293845439,1.430854290497317,2.986074073365504,0.17196847776504431,120-sec
185191335.0,1.0,1.0,228.5981562734489,4.5647556166006495,15.880064911318732,0.07515158317112375,120-sec
185247253.0,1.0,1.0,26.787787270859088,1.4414952791493685,3.361273855555236,0.2329113854514397,120-sec
185260322.0,1.0,1.0,53.8950465730145,1.9077892592217511,5.579796902290148,0.0653008430644539,120-sec
187935127.0,1.0,1.0,122.85959514983485,3.5994022016553164,10.03429677990515,0.1034422177285634,120-sec
187968844.0,1.0,1.0,103.51347156481016,2.3961451751113434,9.05772641970661,0.0950818874788694,120-sec
188080707.0,1.0,1.0,241.6700469195393,6.020678797198286,17.395093603165638,0.22887867378902985,120-sec
192931366.0,1.0,1.0,193.88888441576682,7.198844718407173,14.855612553027687,0.15609481478520054,120-sec
193160044.0,1.0,1.0,51.69513860921758,2.1690267947923445,4.943148070190916,0.09793626624239016,120-sec
193319948.0,1.0,1.0,110.12471877111444,2.642032511411685,9.397390514664783,0.0782868919985073,120-sec
219248818.0,1.0,1.0,34.050109078016085,4.090825825627372,3.3192543742705363,0.0662146546236641,120-sec
219701594.0,1.0,1.0,115.3847969554045,2.406356557985489,9.999442794097428,0.11396072209139516,120-sec
270291867.0,1.0,1.0,45.04412661065238,3.1889647157983987,4.204630384703917,0.05927094149189745,120-sec
286311250.0,1.0,1.0,54.17663602807103,5.525776623705691,5.4653011605616415,0.034684300529833345,120-sec
287099264.0,1.0,1.0,44.30706327863355,0.9658215428584924,4.937571871757968,0.05859699929721835,120-sec
293938220.0,1.0,1.0,29.30427583789805,1.6813928759449706,3.82930788902303,0.0505707830686199,120-sec
302001799.0,1.0,1.0,60.77306037599244,1.3053879317038906,6.299402637226553,0.04928237468754696,120-sec
308018326.0,1.0,1.0,33.50242589108632,1.4409645544553236,4.067436751805942,0.1070238349061236,120-sec
308094391.0,1.0,1.0,35.86778990333178,1.1955929967777266,4.425810717055189,0.21800224634013385,120-sec
310811012.0,1.0,1.0,49.97318549936228,2.4595303825189494,4.194471495194433,0.03237277096593155,120-sec
311072421.0,1.0,1.0,25.053316426704864,0.9007933996118602,3.5932778188007792,0.08921444889659175,120-sec
334776641.0,1.0,1.0,66.16392269190989,2.6417537190962146,6.466731942089195,0.17464025688857093,120-sec
334805881.0,1.0,1.0,,,,,120-sec
335379229.0,1.0,1.0,42.16392499673805,1.68175199417189,4.5359851609079564,0.2486484665045414,120-sec
339730970.0,1.0,1.0,37.28375856140825,1.9431274820277904,4.9574521538646685,0.0922374055418946,120-sec
341267146.0,1.0,1.0,49.36120492045986,4.073497493436008,4.716912461401909,0.11138554716808263,120-sec
347626517.0,1.0,1.0,34.43303159054942,1.1955913746718565,3.8784645019496886,0.1179380033471868,120-sec
355702403.0,1.0,1.0,6.9573071055568825,0.6581236451202455,1.2257946935629682,0.0161626933938726,120-sec
361741243.0,1.0,1.0,19.6751227515991,0.43803612805044345,2.487850912086328,0.05022056147843915,120-sec
362522510.0,1.0,1.0,,,,,120-sec
362613823.0,1.0,1.0,61.600519545370425,1.7887628180143835,6.419466855698728,0.06765723624259305,120-sec
363075452.0,1.0,1.0,38.34655514893261,0.8943802950188378,3.3728894510492533,0.4350943720698539,120-sec
363384434.0,1.0,1.0,71.16409991547258,1.9266084579484968,6.196324829786546,0.0809210321002096,120-sec
363416454.0,1.0,1.0,36.580362210089795,2.1730908243617684,3.955619112578956,0.0708994131726175,120-sec
386565204.0,1.0,1.0,,,,,120-sec
386627413.0,1.0,1.0,34.466582432714205,1.4411114606012916,4.423148471845517,0.13184701962299433,120-sec
391870595.0,1.0,1.0,58.187427030808365,2.8616767392200835,6.000754241455554,0.10428080271686103,120-sec
391872667.0,1.0,1.0,100.27772536915424,4.323351033879709,8.882742891267329,0.1004103198839958,120-sec
415716453.0,1.0,1.0,71.35020089984724,5.312028493389646,6.249567028781395,0.1069275533175786,120-sec
423447212.0,1.0,1.0,177.42497544602887,6.21704765713848,13.522134091034491,0.6887988318838634,120-sec
437246853.0,1.0,1.0,269.87464348610905,7.459753854720818,19.02080295635679,0.130303628327967,120-sec
437290139.0,1.0,1.0,94.44958941316428,2.8876307591285912,8.380306444795428,0.04633969877646391,120-sec
444093913.0,1.0,1.0,96.7789124166802,3.603170677526201,8.012476552994803,0.04225414937156955,120-sec
453467549.0,1.0,1.0,45.04701354490939,2.1622566501556517,4.535744639442916,0.0617277071871278,120-sec
5982485.0,1.0,1.0,92.03760457373656,2.3569168904926134,7.594919167436348,0.1588824128028814,120-sec
9469264.0,1.0,1.0,62.57606061793851,2.1212223938284254,6.303555691938738,0.08214310131178455,120-sec
14661617.0,1.0,1.0,58.14240857201564,2.3877785861197367,5.060599104093214,0.14626830796124984,120-sec
14717198.0,1.0,1.0,122.37404197828592,3.1041220404248118,12.018961121019313,0.12848228833632366,120-sec
30293512.0,1.0,1.0,880.8786185248016,16.301629255253147,49.1544160429117,0.4350688176189124,120-sec
57511458.0,1.0,1.0,,,,,120-sec
60642216.0,1.0,1.0,194.8705211348751,8.570969775021991,14.203785138530748,0.1176883083344835,120-sec
71738687.0,1.0,1.0,79.41388300948095,2.077688799666653,7.334445935627444,0.06012574439119375,120-sec
72121577.0,1.0,1.0,720.2435298408681,51.14839977340353,40.694814375118156,0.2988609174957197,120-sec
73030757.0,1.0,1.0,74.06069807083469,3.471595222070377,6.873013133026885,0.1512839383828419,120-sec
73033700.0,1.0,1.0,225.56770528406415,6.080622433785037,16.956488259746973,0.12123108432397695,120-sec
73451481.0,1.0,1.0,33.32725558101152,1.3886356492088137,3.7822760873391776,0.2818177349630779,120-sec
73645037.0,1.0,1.0,103.25337125116395,2.5725641761331843,9.308004928190988,0.0942665714456634,120-sec
80845297.0,1.0,1.0,44.099203598433256,2.1111320871590387,4.693418116516661,0.14672997363130055,120-sec
92693315.0,1.0,1.0,66.01857885534886,4.6904851762237145,7.010922313884393,0.0619448305580947,120-sec
93714388.0,1.0,1.0,149.03961584920782,7.270225163375997,12.254339947376485,0.1781391061651298,120-sec
98661745.0,1.0,1.0,24.602775520295747,0.4754159520830097,2.7282679083678536,0.08651055263005156,120-sec
101646794.0,1.0,1.0,63.9898461558064,2.592590451984787,5.410813670578475,0.15419287242168786,120-sec
103860852.0,1.0,1.0,40.52427024315061,1.9014320348692384,4.276595731407385,0.2690152515664725,120-sec
103955987.0,1.0,1.0,68.86899530226846,5.433917296576922,5.844724032454177,0.0677559962363556,120-sec
124148366.0,1.0,1.0,65.56126407286351,2.3625680746977764,6.114279949570768,0.10778353949530256,120-sec
124569177.0,1.0,1.0,54.693268618684854,1.6537921396578597,5.744604682094525,0.0804943446393391,120-sec
138692128.0,1.0,1.0,67.23275352286615,2.5370850385987254,6.258737028500526,0.1174610429938698,120-sec
142041009.0,1.0,1.0,48.507553668437346,2.590209176469956,4.379006832328585,0.061688620449947995,120-sec
142210408.0,1.0,1.0,57.11187597985086,2.110911227181348,5.037128664925022,0.0428929016957484,120-sec
144771989.0,1.0,1.0,57.41500863481869,1.4032181336411895,5.7787748106029175,0.0884349032644067,120-sec
145012864.0,1.0,1.0,184.59210082349992,3.962204184342809,14.485892586699311,0.1598461740523475,120-sec
149973526.0,1.0,1.0,40.076950500131744,3.2875623457139302,3.962686755994471,0.04539973432225005,120-sec
152393175.0,1.0,1.0,59.07899141469987,3.3150536264761503,5.80228597980042,0.16770569906805965,120-sec
152597583.0,1.0,1.0,124.98981918408316,3.450639179928693,10.174303244012943,0.10548237372862784,120-sec
157118385.0,1.0,1.0,68.55035062130949,1.6575214312579118,6.922325037052717,0.0492300881951868,120-sec
162146411.0,1.0,1.0,38.783493270648506,5.771353165275077,3.7813254146764512,0.0661636035019104,120-sec
163653342.0,1.0,1.0,43.3467695847281,1.7874956529784782,4.716707981340961,0.0721369605871351,120-sec
181150842.0,1.0,1.0,34.813086730558304,1.6102969633077606,3.913190346049965,0.07951183217194165,120-sec
203233849.0,1.0,1.0,15.094482089049587,1.42625027613067,1.548048483245391,0.16017192024014165,120-sec
203357302.0,1.0,1.0,166.08170926232066,5.414428508906283,13.137712418006794,0.1848585852709243,120-sec
203358933.0,1.0,1.0,221.90208218476369,3.2996592146433272,16.476990767553044,0.0818499198390174,120-sec
229544323.0,1.0,1.0,35.83681887795908,1.628946312634504,2.768619600805009,0.2315601566794717,120-sec
229891383.0,1.0,1.0,49.4108870969655,3.262983110176968,4.7090721957574715,0.1732107324451566,120-sec
272403300.0,1.0,1.0,217.7644178072885,4.3738773348187285,14.805315750092888,0.1577550479038638,120-sec
273119951.0,1.0,1.0,143.90640898819674,4.427889507329128,11.603506064787805,0.08878199893301625,120-sec
277962510.0,1.0,1.0,64.61709458715833,3.049082503205298,5.551985155436188,0.07285845168794755,120-sec
297075622.0,1.0,1.0,51.867686561253656,1.168191138766975,5.651992476039487,0.06996014606351189,120-sec
297142626.0,1.0,1.0,83.21727604211141,4.7081910066258255,7.383317592922157,0.09772470885976764,120-sec
303438002.0,1.0,1.0,67.55032908762679,1.0762134214704204,6.438380141042961,0.038848841222709,120-sec
304178155.0,1.0,1.0,83.11944532395457,1.7219393075312155,6.933352691186656,0.046066318376539,120-sec
333779194.0,1.0,1.0,14.859301616274905,0.4338482223729905,1.931865113843252,0.036703049914444,120-sec
335041228.0,1.0,1.0,46.25800502600949,2.1186872530996688,4.496252587827369,0.0564683166275279,120-sec
342597010.0,1.0,1.0,,,,,120-sec
344175907.0,1.0,1.0,59.38918627356785,1.2854802223715964,5.659771524992879,0.0362660690642626,120-sec
356686830.0,1.0,1.0,203.80027513773155,5.037759610146182,16.44417021069926,0.27833405085780605,120-sec
357513372.0,1.0,1.0,54.73278847188058,1.6478689002286622,5.2143701075854665,0.0672917936591064,120-sec
375228785.0,1.0,1.0,14.565728793136953,0.8631542988525611,1.8316807591622803,0.06207326199901585,120-sec
376656769.0,1.0,1.0,18.33006201837892,0.6507714326051683,2.1461463907744323,0.09839558602105476,120-sec
378687599.0,1.0,1.0,41.72896261667511,1.9383776183229744,4.259796102151399,0.0394493037265073,120-sec
386705748.0,1.0,1.0,60.27851637802611,3.5045649056991905,5.340859923850243,0.3922347609916747,120-sec
390555866.0,1.0,1.0,110.7513176980876,2.141271448512967,9.86438667048891,0.10003098869977477,120-sec
392496145.0,1.0,1.0,51.15770143331577,1.7088167493383146,4.974172234678508,0.05990754475045175,120-sec
397726678.0,1.0,1.0,54.981477023053614,0.8753269973819471,5.86853621568028,0.0575232354377717,120-sec
398907941.0,1.0,1.0,47.71296409036312,2.1524645454299147,5.252105366086357,0.10549527160437924,120-sec
415839463.0,1.0,1.0,89.68002340085948,4.478108921462095,7.0787071786116575,0.0638623170207162,120-sec
422432907.0,1.0,1.0,127.9888523553615,4.88684708993199,11.986004604138445,0.1005875493231016,120-sec
428741414.0,1.0,1.0,34.0572430628367,1.6498318438744413,3.902660722059053,0.08452412059135914,120-sec
443671114.0,1.0,1.0,29.178008031729576,0.9605928570116742,3.7184700544372387,0.05178834566822265,120-sec
448586269.0,1.0,1.0,49.133713319425325,1.6575228589685658,4.92947965268462,0.1111297226847467,120-sec
453552912.0,1.0,1.0,32.462196904328124,1.9542459674846384,4.216566908370866,0.4822559730266038,120-sec
30023898.0,1.0,1.0,40.28289690034533,1.3850852802410998,3.8091352700404975,0.1223429492195773,120-sec
30443459.0,1.0,1.0,510.51857075620745,10.157276560376717,33.14056315756514,0.4065126488647159,120-sec
30871534.0,1.0,1.0,79.2928850863876,4.109692214843257,6.499499251409308,0.10094374421461792,120-sec
47750678.0,1.0,1.0,122.32079287293949,4.593073250169667,9.248498223552929,0.1621765610508223,120-sec
48002277.0,1.0,1.0,40.842797745117366,2.5311029588523475,4.752739178969887,0.05146640987679645,120-sec
72593986.0,1.0,1.0,110.73497644307594,7.438319111019182,9.398348799501935,0.11084711909634576,120-sec
83497304.0,1.0,1.0,44.06363933146964,3.4514599998540163,4.676473114357701,0.14790613568692018,120-sec
83657117.0,1.0,1.0,121.8362838047798,3.681549652269077,10.173491568159834,0.1054754438882348,120-sec
111947706.0,1.0,1.0,128.05308473321435,3.2214612511500316,11.174902895113256,0.0893664895044521,120-sec
148153804.0,1.0,1.0,192.79185213343933,4.373785302131751,14.7296501651093,0.1040452170137662,120-sec
158949795.0,1.0,1.0,39.00217506566687,1.8408106225683485,4.381488779030041,0.3445857851536229,120-sec
160740759.0,1.0,1.0,96.21167594528171,2.65911667185452,8.662353788277107,0.11731738154196054,120-sec
166000039.0,1.0,1.0,97.18146566844156,2.90093927368482,7.868015152368183,0.12557752569701106,120-sec
166419653.0,1.0,1.0,67.61965643893609,1.843125218097072,6.447542675244484,0.0668309930748041,120-sec
178962001.0,1.0,1.0,119.7686646509936,3.2214434296136574,9.977081597531267,0.1029567365239314,120-sec
189513190.0,1.0,1.0,51.765864699045544,6.807565768641609,4.8419612087142365,0.05880528744192265,120-sec
193403895.0,1.0,1.0,53.0422944107298,0.8509458996373773,5.541118264769791,0.0385536875028806,120-sec
242082921.0,1.0,1.0,40.787152616371664,1.2031608441407542,4.2537029280161605,0.04150050957813975,120-sec
243310310.0,1.0,1.0,74.39975769885888,5.306372020126631,6.862214169295787,0.07640239292715731,120-sec
243395404.0,1.0,1.0,67.77482453200142,2.742994584769036,6.209537540017703,0.06233237979969435,120-sec
245124842.0,1.0,1.0,22.226609426498523,0.6667982827949537,3.2832552511187925,0.1170251233370136,120-sec
278328989.0,1.0,1.0,19.189617466531253,0.8366045761975478,2.3533722730785644,0.0492397143732732,120-sec
288097651.0,1.0,1.0,28.79825494871916,1.1249318339343422,3.946445571316073,0.4179250334230018,120-sec
296672519.0,1.0,1.0,82.18109815151881,2.7428864594858595,6.977181677215056,0.09768500721521356,120-sec
309629168.0,1.0,1.0,38.03614475634567,2.9086463637205533,4.190233841988226,0.274650726247974,120-sec
311838560.0,1.0,1.0,12.864008734414073,1.084045679866354,1.8209260127653104,0.0258305569947002,120-sec
317210320.0,1.0,1.0,46.14076063472867,30.83392118788551,4.679029873767437,0.3156339713013933,120-sec
317247272.0,1.0,1.0,71.73715056690756,1.7934287641726954,7.769400987241893,0.0775060254227373,120-sec
323007607.0,1.0,1.0,34.15029650040277,0.9910605997698524,4.139029734437739,0.04906873845593696,120-sec
323174630.0,1.0,1.0,13.338022566002074,0.4955302501301091,1.793381426531544,0.13823646087599156,120-sec
323973835.0,1.0,1.0,57.93579933766276,2.725418928215067,5.4584629911467815,0.0438955515555692,120-sec
329879897.0,1.0,1.0,132.7727468901801,4.400091031986079,10.788632573494844,0.07660513733336399,120-sec
338655597.0,1.0,1.0,54.447963382312366,1.8944523341783928,5.374596957898408,0.049621780829732495,120-sec
349059928.0,1.0,1.0,55.25711507351928,3.376198476997104,4.706458210429672,0.04308198024417105,120-sec
359278942.0,1.0,1.0,68.36712749107683,2.4898498631044674,6.38171584168424,0.0649116490590504,120-sec
361458540.0,1.0,1.0,354.8075183954278,7.6715139112524735,24.44100547854189,0.3542315954939532,120-sec
366019099.0,1.0,1.0,61.710588268382644,2.2000209721348547,5.923820857264934,0.17092768555377402,120-sec
369889157.0,1.0,1.0,32.450389758944695,1.1000132121676174,3.4204476503444963,0.4294409453096555,120-sec
377022582.0,1.0,1.0,87.61646600344929,1.4419637821884308,8.22353029165355,0.0600143191285349,120-sec
394239976.0,1.0,1.0,139.95546745356313,2.3124448246176432,11.888125746715744,0.11007546025626874,120-sec
394914058.0,1.0,1.0,20.837964937247666,1.6782253640736382,2.1273298419220157,0.1341076311006478,120-sec
395404732.0,1.0,1.0,39.238714350497546,1.036689943209975,4.46649844751446,0.05103667671973475,120-sec
422527015.0,1.0,1.0,39.23169769537533,1.6106855358805134,4.293053891512727,0.2861413796756227,120-sec
425460466.0,1.0,1.0,169.70589786856658,5.801911038241599,12.716979426843471,0.2060672855217911,120-sec
437377295.0,1.0,1.0,54.18717930088614,1.8407534369727792,4.8795878895324085,0.13482524127641238,120-sec
440862279.0,1.0,1.0,101.58674608102751,2.9912292164288914,9.161859217392275,0.0748972927954678,120-sec
446727999.0,1.0,1.0,65.59663389742397,2.508875240698288,6.4288775914292975,0.03489115770764295,120-sec
450507176.0,1.0,1.0,238.30903567063183,2.6013114870050487,17.676656037284967,0.1122183766743596,120-sec
452439608.0,1.0,1.0,135.4064323412122,4.483656700040129,11.246025301360305,0.11851859979761944,120-sec
452605531.0,1.0,1.0,106.65198652128609,4.82786770260966,8.43765850085264,0.5459814528047433,120-sec
461284291.0,1.0,1.0,143.29644164857206,2.8875857259158124,10.869398774922422,0.0704549024696534,120-sec
23951479.0,1.0,1.0,202.63122168602038,4.485472533171446,14.46175656727971,0.13790587643056,120-sec
51419011.0,1.0,1.0,59.530679336832144,2.6119493676123757,5.70406152640252,0.06876229022909625,120-sec
97008292.0,1.0,1.0,45.83281928720831,1.1458204821802056,3.9766220661556,0.0689026063682418,120-sec
255909819.0,1.0,1.0,38.94416757061724,22.579331197857872,4.421010669241366,0.27667237216761786,120-sec
257710733.0,1.0,1.0,16.231466459943135,1.0081656186300094,2.1961005282928374,0.0389030751716532,120-sec
274464641.0,1.0,1.0,79.96024967032527,2.6929617764617286,7.060853153506661,0.07139869173696925,120-sec
276644602.0,1.0,1.0,156.49780601395562,3.0513003772218497,12.288626575380672,0.0542222901340556,120-sec
276967365.0,1.0,1.0,29.15677440951557,1.0170967817272878,3.4058951268739883,0.07079757908699205,120-sec
279092286.0,1.0,1.0,44.75233110370811,1.8646804626545048,4.547339257159528,0.0685521221864626,120-sec
290120318.0,1.0,1.0,53.637182307702254,2.0629685502962403,4.678513584533982,0.14716175711903728,120-sec
292777606.0,1.0,1.0,42.58247183517853,1.4239361600935505,4.4346059023925655,0.036681800918596914,120-sec
293655750.0,1.0,1.0,30.51256153797945,3.661507384557535,3.65799237375234,0.044301599716338055,120-sec
295251221.0,1.0,1.0,327.70867687237563,9.114527043226644,20.53783419748821,0.6038643670245172,120-sec
304192664.0,1.0,1.0,36.458355173158466,2.9000964342285123,3.99505782766065,0.06018480901170045,120-sec
310054248.0,1.0,1.0,71.55839113078345,2.8996164278754435,6.476535667337752,0.07816818727419945,120-sec
311656430.0,1.0,1.0,48.82010746713368,5.492262090052538,5.043181194355423,0.03964784932379255,120-sec
317181516.0,1.0,1.0,38.12285909327905,0.8507193103102749,4.42795956808762,0.05901521716666775,120-sec
338338602.0,1.0,1.0,54.999257025648404,2.9791264222226204,5.38097486992429,0.0877393317320258,120-sec
343402190.0,1.0,1.0,17.900648428669253,0.4068329188333912,2.262707834580477,0.08011271883843901,120-sec
343407671.0,1.0,1.0,48.685144929999005,1.6273586049024722,4.833974331081849,0.02680557124073155,120-sec
343598771.0,1.0,1.0,39.05590975568632,1.0170809832209962,4.249577412943837,0.06055721141154085,120-sec
343720260.0,1.0,1.0,48.27742400474565,1.2204966742772747,5.149855825280879,0.0315963829064531,120-sec
343995519.0,1.0,1.0,45.4302918901835,1.8307729567685909,4.0695197114486055,0.08588357629860674,120-sec
356816293.0,1.0,1.0,278.2718616373886,6.355657289015371,18.73489898085334,0.0632625997760492,120-sec
362228124.0,1.0,1.0,208.80878221470843,4.7644861021213245,16.262553338386606,0.19300506590815475,120-sec
363525831.0,1.0,1.0,31.48696204317093,1.2429063964409597,4.154037902381649,0.6384810832281365,120-sec
363642917.0,1.0,1.0,67.1168727086885,2.900111783708759,7.996704155757924,1.0173218486176023,120-sec
364420283.0,1.0,1.0,,,,,120-sec
374716349.0,1.0,1.0,44.89283303940833,3.0583925184998364,4.755230479462557,0.2102990423930553,120-sec
380394028.0,1.0,1.0,107.40445424541441,2.847845377719324,9.449176152484103,0.0809851556691629,120-sec
384511203.0,1.0,1.0,47.486032314640674,1.6131136242765365,4.6246995647367966,0.04133605684855275,120-sec
394234684.0,1.0,1.0,36.87317852328623,2.900137636662961,4.265466764350149,0.1049507848798247,120-sec
398420447.0,1.0,1.0,25.338788854366626,0.6370086583499983,3.2968918353788936,0.21407141197614907,120-sec
401918973.0,1.0,1.0,57.58871824787033,2.4858439531454835,6.1141454230755015,0.2202150628610075,120-sec
402334376.0,1.0,1.0,68.77482524920923,3.3144494096004493,5.778941762875013,0.05641594746229735,120-sec
407014904.0,1.0,1.0,18.24840435486413,1.008199135627855,2.234880045627777,0.026675608842651348,120-sec
426285312.0,1.0,1.0,29.82985442049805,2.071517668090144,3.9024362278972,0.4813087687533403,120-sec
426286197.0,1.0,1.0,40.90547943772846,16.569308126674816,4.140954751061904,0.12399782550404055,120-sec
426539354.0,1.0,1.0,42.25885572539707,2.0715125355586785,4.313812495153557,0.19892569317578607,120-sec
446346728.0,1.0,1.0,28.750318095872245,2.0342206199909603,3.8159009856611936,0.31276483439060354,120-sec
447337801.0,1.0,1.0,70.43131537657041,5.800225972188152,6.1049532264343025,0.2488694270062401,120-sec
451606344.0,1.0,1.0,27.52947894014028,2.034197951241893,2.9912793941475644,0.0659914706007336,120-sec
455716838.0,1.0,1.0,41.845168965138825,2.6930059234990336,4.17790853578764,0.05494291510473285,120-sec
468193083.0,1.0,1.0,40.77498147519112,3.3759363705203502,4.150756206982578,0.0571105713636428,120-sec
1395063.0,1.0,1.0,48.72226025655734,2.011469460133103,4.94268427793158,0.2340020608787712,120-sec
26197964.0,1.0,1.0,44.09676322958383,2.377766644732464,4.144221680617207,0.04925789187654885,120-sec
60454397.0,1.0,1.0,28.96552849107736,0.8646426415246964,4.082743298921328,0.09932691947194523,120-sec
62296704.0,1.0,1.0,64.25007177108647,2.153633690650942,6.52496226135905,0.1122427268450114,120-sec
63095936.0,1.0,1.0,69.47521629621438,3.761397060623068,5.923200437175361,0.06902155970548171,120-sec
90814211.0,1.0,1.0,41.59630582487317,2.4338264046468328,5.080943477212246,0.0765991986714733,120-sec
101311910.0,1.0,1.0,51.80638589548514,2.6321951263294987,4.614671202489056,0.0581049192560119,120-sec
113685658.0,1.0,1.0,91.63271857738958,3.128922097764523,7.522326900558554,0.2428507599000017,120-sec
119623251.0,1.0,1.0,38.66728334493492,2.0351201760492046,3.9252528761196697,0.1056231518997132,120-sec
120034982.0,1.0,1.0,50.06387376404121,4.477257003288241,4.920907891537169,0.06522297429751805,120-sec
120197271.0,1.0,1.0,20.75817990272032,3.256185082779657,2.9568669541834867,0.0469632020877168,120-sec
166421981.0,1.0,1.0,68.37861499825978,3.663140089192488,5.447824779111785,0.05740196786407595,120-sec
168823080.0,1.0,1.0,51.242744761531036,2.3030447083834176,5.1955266313233945,0.052020619546194496,120-sec
254186676.0,1.0,1.0,44.79456497617888,5.0667374266114935,4.836813114021403,0.07576200764549054,120-sec
254257981.0,1.0,1.0,11.400134100915198,0.2303057394124286,2.055760112847309,0.05422954988070845,120-sec
255988232.0,1.0,1.0,60.64695609816389,7.733504468893379,5.8839561130970885,0.08717670081570135,120-sec
261059375.0,1.0,1.0,45.993340927174785,4.6807382359514165,4.538027652896068,0.1082355757799171,120-sec
261499189.0,1.0,1.0,72.04123783380128,3.256101145030563,7.077936692079991,0.22893085879285954,120-sec
265285561.0,1.0,1.0,285.88295284778684,8.119752506919411,20.734444362390075,0.15316751968274994,120-sec
267324979.0,1.0,1.0,104.19550654807408,2.0350684872670755,9.774695433590702,0.0878404847441487,120-sec
275734412.0,1.0,1.0,84.3019586955849,4.323177369004348,6.6376189104075936,0.0801269483273476,120-sec
290352455.0,1.0,1.0,34.30651060314578,1.7536874429723068,4.138669183060002,0.10916753719227176,120-sec
290376693.0,1.0,1.0,67.97184485554486,3.052627762973572,6.709538485979536,0.1194510234807184,120-sec
291168699.0,1.0,1.0,71.74700092164372,1.9929722478234309,6.658745091831522,0.0523182716955652,120-sec
300401219.0,1.0,1.0,57.661376660001146,2.011443371860505,4.999618102958413,0.05423490982156795,120-sec
309411395.0,1.0,1.0,134.72551857739265,6.105386038250416,9.85203960256415,0.08188892406972226,120-sec
311421987.0,1.0,1.0,119.14159463298513,2.4113294221947257,10.045486124358668,0.08467986896625396,120-sec
320259956.0,1.0,1.0,28.414873620259023,1.5359391146085954,3.404508512180786,0.05504896018845755,120-sec
320595792.0,1.0,1.0,117.06025942819487,4.607807775055463,9.614428426089038,0.11061205819625816,120-sec
323132659.0,1.0,1.0,16.68811152935399,1.4245948866521694,2.4713674329057085,0.10969506884380203,120-sec
324134227.0,1.0,1.0,,,,,120-sec
325079793.0,1.0,1.0,37.03828834106158,2.0350707879704157,4.109523875830161,0.1126032024046184,120-sec
325221915.0,1.0,1.0,48.02808552108306,1.424561858676192,4.940289056078635,0.08971686082216254,120-sec
325248913.0,1.0,1.0,64.3086293260195,2.238591527171568,6.130634679878392,0.04538553960847695,120-sec
327725122.0,1.0,1.0,57.76161041905007,1.315254886202279,5.8840039820530965,0.08655541090899674,120-sec
328944107.0,1.0,1.0,89.05876495368764,3.890916915452373,11.230437127527333,0.04699567817102495,120-sec
351529843.0,1.0,1.0,52.0978387550175,2.442086191641444,5.684977775127193,0.07823159309957445,120-sec
352186859.0,1.0,1.0,87.50977038032184,3.052666408615877,7.735220959244285,0.0946276959246734,120-sec
352312148.0,1.0,1.0,61.46202898794322,2.4810360325408247,5.7486769665705255,0.04756191029661755,120-sec
365723559.0,1.0,1.0,32.56197562523301,3.4597099101810063,4.204422321239838,0.43799197231042974,120-sec
369252973.0,1.0,1.0,89.95196712974136,2.645646092051216,8.535162041658356,0.32357474981676404,120-sec
382276084.0,1.0,1.0,294.9074100353197,6.089866211054415,19.06320259756669,0.08807417127858305,120-sec
382536232.0,1.0,1.0,35.003720860165316,1.0175500250048053,4.288873595588884,0.2694960828182069,120-sec
390493945.0,1.0,1.0,60.18176835791471,1.5487955092110397,6.139906728445247,0.2115334628003417,120-sec
394490709.0,1.0,1.0,167.09286963080706,4.530866637482831,12.643808343853214,0.0672616541239996,120-sec
401574714.0,1.0,1.0,105.33143029660346,2.192121338118703,9.268214708367948,0.12429664381082615,120-sec
404287409.0,1.0,1.0,46.3633751149754,1.9729095793606568,5.031417350367462,0.0592986413740175,120-sec
404350566.0,1.0,1.0,73.26325635362997,2.645617590547751,6.480330996151942,0.10598895235463243,120-sec
406850212.0,1.0,1.0,66.75248586292653,2.849191469759056,6.932366023432327,0.08510134307494069,120-sec
424988021.0,1.0,1.0,40.852452477896826,6.02036141779532,4.188548880360414,0.1299953334621686,120-sec
456542795.0,1.0,1.0,151.8193902706305,4.070224940231384,12.551709449832597,0.19406164957438046,120-sec
461736510.0,1.0,1.0,86.79684329092609,2.8256067515409957,7.517025204205288,0.07548666515633409,120-sec
467969559.0,1.0,1.0,71.22883705450727,8.547460446540871,5.484971334167769,0.16117350193981925,120-sec
15132927.0,1.0,1.0,161.75539612241994,4.987552508329699,12.480847257259724,0.11941476095670195,20-sec
21227177.0,1.0,1.0,39.85806358085088,1.7544127023208098,4.437076090891097,0.07891156843452804,120-sec
26484320.0,1.0,1.0,86.2124853075123,3.4484994123004924,7.195481195608075,0.4164859020633207,120-sec
27239501.0,1.0,1.0,16.884976016076607,0.8442488008038289,2.0674653013383644,0.020583602753433,120-sec
28080226.0,1.0,1.0,17.325403222574234,0.8735497423146691,2.5273730220309494,0.0515185739172976,120-sec
28233164.0,1.0,1.0,53.20744071258454,3.425831192761983,5.158693772060733,0.04961443046044815,120-sec
47971007.0,1.0,1.0,58.39874393797271,0.8643662377498273,5.900188418571478,0.0315498148678554,120-sec
48309786.0,1.0,1.0,59.84688270425131,2.2317047621224795,5.503093868561233,0.0322925983365416,120-sec
55761670.0,1.0,1.0,65.64146973856887,3.9941967174789714,6.1925149913073,0.04572649447116145,120-sec
63456028.0,1.0,1.0,90.569195550381,3.17388920577055,7.627770097714344,0.0602233383030541,120-sec
86375079.0,1.0,1.0,44.00881342956811,1.6785244693041506,4.78912338662572,0.03494666887190995,120-sec
99905750.0,1.0,1.0,30.996238470503968,1.4929380914692256,4.082813963364681,0.0533079318331168,120-sec
99919259.0,1.0,1.0,35.68833969758305,1.4929385132455089,3.991547808093302,0.0475024631843794,120-sec
99937114.0,1.0,1.0,63.11371180099125,1.9222450294718136,5.748772804595003,0.0666352979603552,120-sec
100011651.0,1.0,1.0,107.776071496504,2.7726034224034635,8.461782681199205,0.0912076592623556,120-sec
120764536.0,1.0,1.0,47.62091995129772,1.6819750976175811,4.791464383369245,0.06821194784490099,120-sec
123489614.0,1.0,1.0,50.2548072847155,7.603393032990098,4.734761837570908,0.03263962314440325,120-sec
123551006.0,1.0,1.0,21.760611773777867,11.563610121331232,2.3646588284475567,0.0583544940436755,120-sec
137605177.0,1.0,1.0,20.616378489553238,1.3348734273811438,2.488523992797007,0.13910459143035792,120-sec
137750368.0,1.0,1.0,42.08674578804264,2.9858839917192377,4.609998722525429,0.1833053152679844,120-sec
138577559.0,1.0,1.0,80.4765346670888,1.0663851766840369,7.459302188437888,0.08921567128337446,120-sec
138580742.0,1.0,1.0,52.7505867952129,1.919495745917448,5.4515716724249685,0.07380055815923155,120-sec
138589695.0,1.0,1.0,50.19124690334469,1.706218025042876,5.034226716006836,0.0858021740734531,120-sec
138661515.0,1.0,1.0,35.26186649427772,0.4265548366243266,3.978980072182483,0.05337853869184725,120-sec
141146362.0,1.0,1.0,29.290031151238946,2.132769258585361,2.7496771233251347,0.0355704065326385,120-sec
142308561.0,1.0,1.0,136.17048211510942,2.1022073657292144,11.697603606468046,0.0742878279211058,120-sec
142446120.0,1.0,1.0,36.21891471431518,1.6911555508629623,4.127110897003787,0.0405539233812173,120-sec
142588232.0,1.0,1.0,53.66030824764059,1.678523816152982,5.2520617275681065,0.0436177452810753,120-sec
142725881.0,1.0,1.0,206.39428319306896,4.480647774349864,14.631977872875614,0.1044189852681176,120-sec
142809647.0,1.0,1.0,225.2893840016305,3.357047864052234,16.293716250780506,0.07962935447640615,120-sec
142948247.0,1.0,1.0,17.450217100954507,1.2846785595794719,2.5360920124954367,0.03812053447910775,120-sec
147613128.0,1.0,1.0,275.64515691233316,4.196310666600709,20.022259430043693,0.09630739863616357,120-sec
147641744.0,1.0,1.0,112.73091828579551,5.465741492644625,9.33833667795531,0.0788190051575057,120-sec
147681752.0,1.0,1.0,255.7505827642449,5.235069243263737,19.230077649277533,0.4391453956803328,120-sec
147891470.0,1.0,1.0,370.0621811713698,6.294466582645497,24.857778399248748,0.1103935348203748,120-sec
147893739.0,1.0,1.0,185.5294043077179,3.1472333215897805,14.250713486455885,0.21998388042588066,120-sec
147952874.0,1.0,1.0,34.91613632458817,1.07765852853667,5.461212857722916,0.10010812258766648,120-sec
148839995.0,1.0,1.0,214.2624985924948,8.191121676574255,17.7104861820155,0.9915982599334752,120-sec
148963635.0,1.0,1.0,53.44862755768031,1.4715453014897228,5.479034804893705,0.0548608507328807,120-sec
148967152.0,1.0,1.0,41.571152503645756,2.3124282050068423,4.106061992961044,0.0490051879579993,120-sec
149915199.0,1.0,1.0,61.21754120277938,4.0955397283549635,5.9965284980509725,0.09354600267858564,120-sec
153973057.0,1.0,1.0,36.07457801752607,1.948027212946407,3.3808626161834776,0.12224846254877315,120-sec
153990923.0,1.0,1.0,26.44325420330361,4.924654628955327,3.9539271118664097,0.054116164720736604,120-sec
154010909.0,1.0,1.0,36.94627751894282,2.1022064022158102,3.844469994702484,0.08427026833297849,120-sec
154012559.0,1.0,1.0,46.61642460235772,1.0511031477420048,5.236267530259427,0.0570069608973762,20-sec
154067902.0,1.0,1.0,37.5874226643429,1.725677941548028,4.176531882041316,0.04819528248918645,120-sec
154068408.0,1.0,1.0,38.207598005453455,3.3635299482104837,4.092615968029843,0.0944936027176532,120-sec
154068868.0,1.0,1.0,17.171499799831892,0.8657899058738803,2.399221657635506,0.03405835111087755,120-sec
154125177.0,1.0,1.0,45.28546322372353,2.355272318964346,4.60506449962483,0.06173972925428599,120-sec
154563847.0,1.0,1.0,142.40380664434926,4.0128621820432215,11.482584229706175,0.06306882863699931,120-sec
156086284.0,1.0,1.0,36.99380701267129,1.3087431726180905,4.156725821351624,0.05453296400287711,120-sec
156167955.0,1.0,1.0,55.13404311379223,0.8561186818911857,5.626929502508456,0.03002867707215005,120-sec
156197149.0,1.0,1.0,21.167978845858965,1.084425145791954,2.7021811613092868,0.0432000042746214,120-sec
157328623.0,1.0,1.0,57.547959688503894,2.7328711450248377,6.1576514734677055,0.0710370361298897,120-sec
157349284.0,1.0,1.0,38.312748316944386,1.26132504747142,4.034127282227054,0.2108160494291524,120-sec
158013613.0,1.0,1.0,130.58661173653428,2.9093846659382194,11.83923015823756,0.17058153987172806,120-sec
159145231.0,1.0,1.0,47.85700403075366,2.354324885233858,4.2168047416506615,0.0539619906837316,120-sec
159527822.0,1.0,1.0,119.2199226947542,1.884624070701612,9.52117579522314,0.0872798572376325,20-sec
160096775.0,1.0,1.0,34.40794662015521,1.7421745124129195,3.8326313058005503,0.05326541206015805,120-sec
160268710.0,1.0,1.0,170.42259745810918,3.9864935077920194,13.399592065402652,0.0433568670184625,120-sec
160376664.0,1.0,1.0,504.4042685627861,12.200066223027875,31.702445819233226,0.24096348443965884,120-sec
160424054.0,1.0,1.0,66.18926094377797,1.2277480389406463,6.4813374746393935,0.0302801009065918,120-sec
160552281.0,1.0,1.0,65.64666266864056,1.4800562743516819,6.303968074159143,0.03358047804735205,120-sec
160603568.0,1.0,1.0,19.076993876793466,0.4824067417120173,2.421074132733142,0.018879915171605,120-sec
166064264.0,1.0,1.0,13.01856104479472,0.4254431713985207,1.7426477674269119,0.19582915445890955,120-sec
166178421.0,1.0,1.0,36.95985507088224,2.2175913042529345,4.4124970696251,0.06038579122965075,120-sec
184561799.0,1.0,1.0,55.56308748738929,1.0705797203735905,5.8922977579511215,0.09574789536697677,120-sec
198083041.0,1.0,1.0,42.53057396492113,1.7069126674884707,4.464244295403313,0.0427270193136819,120-sec
198180690.0,1.0,1.0,25.903004174453287,0.6967014915887441,3.2263744930993568,0.17014343570318075,120-sec
198181431.0,1.0,1.0,35.98523164849925,1.183724725279582,4.156711613581632,0.07367926290149235,120-sec
198240299.0,1.0,1.0,30.58701850727473,1.1653905058457532,3.3244010768346297,0.04838523718265005,120-sec
198242745.0,1.0,1.0,26.79362432550916,1.7493505555628914,2.9873072948257486,0.03283668225450115,120-sec
198314359.0,1.0,1.0,36.80351284727747,2.3591995414921456,4.180588073403986,0.08985932428745698,120-sec
198357383.0,1.0,1.0,34.69216242592404,1.3934030222564715,4.092542756837335,0.047975651170029096,120-sec
198365901.0,1.0,1.0,34.22769456036683,1.1611691787180831,3.950273754027549,0.01889642235115515,120-sec
198480110.0,1.0,1.0,36.587485040547854,1.1930701643656896,3.859622622009448,0.14076984283051594,120-sec
198491466.0,1.0,1.0,38.9639070147562,0.8415530672733524,4.257808054041116,0.05142776653024935,120-sec
198507982.0,1.0,1.0,56.84626653277297,2.140296179697774,5.626818010481599,0.031798060728894545,120-sec
199523378.0,1.0,1.0,68.80201419319529,2.151183351532944,7.1544289257960125,0.06345595960920435,120-sec
202353099.0,1.0,1.0,11.797742213600259,0.4928560715864334,1.6596848747915032,0.15181745160372612,120-sec
202407182.0,1.0,1.0,32.16350011739367,1.9144940546067648,3.766536062279881,0.4763063175408195,120-sec
202466788.0,1.0,1.0,38.9728957284458,1.7555358436236832,4.204681283896764,0.05770029989612795,120-sec
202490973.0,1.0,1.0,59.81739062909539,1.2763312367516768,6.153197080996188,0.05462955037035835,120-sec
219003079.0,1.0,1.0,38.63023690931844,0.8508862755356539,4.206650840667392,0.04620703490022965,120-sec
219004896.0,1.0,1.0,124.12056701905684,2.5539211320793527,10.428764956500443,0.05182390074761925,120-sec
219006267.0,1.0,1.0,29.270483401910425,0.6381646090532804,3.439399532398681,0.0415104071701115,120-sec
219007842.0,1.0,1.0,22.97896894994432,0.4818656660538778,2.7697932881970795,0.0373913371313441,120-sec
219010723.0,1.0,1.0,27.03713674195404,0.4941513242654771,3.2062021691571463,0.04867646892206465,120-sec
219090281.0,1.0,1.0,50.12481595405368,0.7118317058563832,5.1409138239639605,0.0224480305980936,20-sec
219111587.0,1.0,1.0,72.4187678320243,3.0174486596676786,7.4840691673732325,0.06153595416983215,120-sec
219112216.0,1.0,1.0,61.05228733478363,0.7323345142117184,6.214336867115603,0.027845825108319948,120-sec
219725322.0,1.0,1.0,43.38403906187606,5.1207390368116,4.176437279665277,0.05386211710276576,120-sec
219771875.0,1.0,1.0,47.10332351923604,0.6995543096916279,4.9714829875812105,0.037006263854583804,120-sec
219802774.0,1.0,1.0,38.50654649483882,1.1772932841789867,4.2976097658586285,0.07932668210784616,120-sec
219811092.0,1.0,1.0,70.02175703392147,0.706375717621043,6.9222986180240245,0.0287429225513613,120-sec
219812640.0,1.0,1.0,42.07277104411374,1.1686880845587169,4.280767992442331,0.08042477610139095,120-sec
219845310.0,1.0,1.0,33.340934558824465,2.555066260402944,3.9953576906611854,0.17418352216682834,120-sec
219847384.0,1.0,1.0,17.963686675130614,0.8834600004162585,1.9054416036852428,0.04168567453256415,120-sec
219867993.0,1.0,1.0,51.72776148288517,3.232985092680323,5.427885145676194,0.07218636937688623,120-sec
219895046.0,1.0,1.0,33.46684157876501,1.4852148629629394,4.069718990388691,0.07903809294389649,120-sec
229538585.0,1.0,1.0,141.30933702503216,2.6107960651276154,11.103798126679585,0.03659676915846605,120-sec
229553174.0,1.0,1.0,26.66145726691012,0.7414541997750206,3.1840754089137677,0.1385757721091844,120-sec
229606609.0,1.0,1.0,171.07666540180162,2.4367725865119065,14.320376081907739,0.11014407330821904,120-sec
229639858.0,1.0,1.0,15.092630349544716,0.7398348210561139,1.6659900641705314,0.06372282845358695,120-sec
229641819.0,1.0,1.0,49.3312922219195,0.7001165926691613,5.101969479944115,0.02345135515830995,120-sec
229646945.0,1.0,1.0,21.559785462341733,0.4725432430102323,3.4366725066739012,0.0691454498086925,120-sec
229669811.0,1.0,1.0,25.143662583404012,0.7414579398775736,3.0182120927586387,0.02394401505312955,120-sec
229673565.0,1.0,1.0,475.719059294515,7.328902469488725,31.027939502209225,0.2286330168243661,20-sec
229676324.0,1.0,1.0,40.381018939818894,0.931594048301058,4.439242153670949,0.0495568488658548,120-sec
229684208.0,1.0,1.0,42.52928519903164,2.4264633671646685,4.282897334578116,0.0293900116793195,120-sec
229795273.0,1.0,1.0,62.710936642613014,1.4829175769404088,5.183534876172478,0.02270106720452155,120-sec
229940532.0,1.0,1.0,25.033957427278338,0.6993727361488933,3.2346892308038986,0.03550409918144075,120-sec
229969898.0,1.0,1.0,18.256369330460426,0.24715301440153856,2.301975763496205,0.02596265850360875,120-sec
229974817.0,1.0,1.0,27.32408679264805,1.8646358441177144,3.2551619848532782,0.06077370548454205,120-sec
230070108.0,1.0,1.0,40.46714388348843,1.730069262119823,4.421324192974142,0.02568928924650255,120-sec
230070344.0,1.0,1.0,28.845213309024512,1.744670159820032,3.876769953712633,0.12416454526956586,120-sec
230129966.0,1.0,1.0,71.61999231088276,1.6414950488715192,6.999835153545946,0.04140153818606815,120-sec
230283959.0,1.0,1.0,31.5723911747653,1.3034473420774637,3.3371080014811496,0.02889461443734935,120-sec
230392898.0,1.0,1.0,179.58368332968627,2.8201182403292786,14.227223152650533,0.07305222858780701,120-sec
230394278.0,1.0,1.0,36.87829715845359,1.416744826809044,3.9501974064958896,0.07252917590734295,120-sec
232524220.0,1.0,1.0,24.678046927876892,0.8528050774212304,3.9341577756620847,0.3445056645654614,120-sec
232614964.0,1.0,1.0,27.337053323336722,0.7473678004557396,3.3370646878625445,0.0427413718757743,120-sec
232615325.0,1.0,1.0,9.337002806954064,0.2489867415187748,1.5161706691013317,0.0214201728228642,120-sec
232621005.0,1.0,1.0,43.633476933851604,0.9747094323792318,4.071603162149411,0.0166028963097937,120-sec
232632293.0,1.0,1.0,32.66799362593936,1.2183867086597395,3.939555501682481,0.04365732663343545,120-sec
232634867.0,1.0,1.0,9.244509803586329,0.4873547178167419,1.1269567834432008,0.0423960871381017,120-sec
232647621.0,1.0,1.0,34.891248166614496,0.4992105000844162,3.9717680737862207,0.028210954943880002,120-sec
232968276.0,1.0,1.0,49.97997032425071,1.681765562961118,5.072473045444243,0.03379407825296175,120-sec
232968708.0,1.0,1.0,34.42363872033936,2.102206944753547,3.9917956049943855,0.03938471342303715,120-sec
233007430.0,1.0,1.0,35.54436163150919,0.7050121315340618,4.01368221549909,0.04418788056744245,120-sec
233008631.0,1.0,1.0,,,,,120-sec
233049900.0,1.0,1.0,27.482621402571755,0.9552250740937324,3.34983999870179,0.0599212471008663,120-sec
233050623.0,1.0,1.0,46.44187333724434,2.512429213326339,4.982889221874244,0.04168319049660945,120-sec
233055967.0,1.0,1.0,41.4561393065659,1.7300853049242588,4.024754280652454,0.0271491876689999,120-sec
233152526.0,1.0,1.0,48.36259123935855,1.2268541663967163,5.113895289640398,0.0362259957678454,120-sec
233158962.0,1.0,1.0,8.241968467676834,0.4848216745692269,0.9229790304996776,0.02352558160253496,120-sec
233176858.0,1.0,1.0,41.18289560854562,1.0636078411297945,4.564336839606006,0.0404325439588646,120-sec
233180127.0,1.0,1.0,34.06187285677217,1.6865295136863274,4.086826630824587,0.03123708690090685,120-sec
233185497.0,1.0,1.0,34.49585399470181,2.4639895710501314,4.392489039108984,0.0687280151598228,20-sec
233190759.0,1.0,1.0,45.62665877249225,1.6865299612274356,4.6443196064154115,0.0344356905155125,120-sec
233285649.0,1.0,1.0,182.76638539475744,13.480003839810008,14.729665250773301,0.13052442410450732,20-sec
233424718.0,1.0,1.0,151.3963187826987,2.3881828488666628,13.607206109052212,0.15324333916352195,120-sec
233733505.0,1.0,1.0,310.9169610116938,3.167804452139734,21.819673602037987,0.0849911418734201,120-sec
236761202.0,1.0,1.0,114.14338612732777,1.2323837845749068,9.776397290648537,0.03427820262642365,120-sec
236767893.0,1.0,1.0,64.63780088985025,1.3958329095814823,5.864426881923852,0.0246921675348317,120-sec
236770048.0,1.0,1.0,109.29578599780059,0.9547220614912462,9.573073318437574,0.0383131130771232,120-sec
237101371.0,1.0,1.0,73.28131123691223,4.741731903564912,6.809173977966782,0.1887703085552528,120-sec
237104391.0,1.0,1.0,11.099671240800918,0.2357452298931184,1.7662174749635902,0.0494331329749505,120-sec
243279536.0,1.0,1.0,54.1402892308811,0.7126326918872827,5.434648057392714,0.02306360538785275,120-sec
256615403.0,1.0,1.0,32.85179461619933,1.2479314194187765,3.679482233256428,0.0514938481869111,120-sec
256801656.0,1.0,1.0,61.864339704090966,0.8792901074693127,6.153131542187682,0.02487112995214595,120-sec
257005016.0,1.0,1.0,50.842003710804995,2.4224897539394874,4.760462557132853,0.04072453464215895,120-sec
258803329.0,1.0,1.0,35.0627455253151,0.4943056230072571,3.8545386317075496,0.0385027862172753,120-sec
258922669.0,1.0,1.0,37.22220078075159,1.1631937743984864,4.1845364353058265,0.0802317536128374,120-sec
264175756.0,1.0,1.0,62.93531346932014,0.7398351896863709,6.101662605781548,0.0247252146340217,120-sec
264217214.0,1.0,1.0,45.41022002836464,0.2471528666275269,4.724480960077388,0.04035564337568995,120-sec
271353707.0,1.0,1.0,71.19841809808386,5.276562606083296,6.386720566358798,0.03202694223279585,120-sec
272679402.0,1.0,1.0,54.33646950161831,2.134562311281382,5.2804831942151464,0.0264368250488984,120-sec
272679869.0,1.0,1.0,55.92753904871906,0.4753721976091682,5.876258029828189,0.0269196935901021,120-sec
273868598.0,1.0,1.0,46.14176480270493,4.496413275437599,4.2701766735801945,0.0414282348626198,120-sec
278356482.0,1.0,1.0,64.55341694385179,3.6908343768345695,6.633395414816627,0.039586761259073,120-sec
279979689.0,1.0,1.0,85.94326754308412,0.7414584048003832,8.154522221219311,0.035937890413806295,120-sec
284182668.0,1.0,1.0,73.19805902096766,1.2841764740520605,7.255419607902996,0.05379634092141565,20-sec
284555713.0,1.0,1.0,155.8344773574669,6.1850362819797455,12.680406218487613,0.1415595375773319,120-sec
287139051.0,1.0,1.0,17.284688677068985,0.7447621692094355,2.4696303721341097,0.2438364144317157,120-sec
287141262.0,1.0,1.0,186.26375188335209,3.357048752614631,14.250712961144895,0.11052302401187306,120-sec
287261757.0,1.0,1.0,54.68305950758976,1.3040475240283698,5.341765042871776,0.0305440759793462,120-sec
287286222.0,1.0,1.0,47.09261115887165,1.0678596634664783,4.907243375535012,0.0233419712390845,120-sec
288107095.0,1.0,1.0,20.461219779365926,0.6420884868001853,2.540612144983592,0.02931108546626925,120-sec
288133579.0,1.0,1.0,155.81340573184343,4.494617473033942,11.729270354880807,0.0659382160757644,120-sec
288185404.0,1.0,1.0,174.97326956627822,1.4711362654022366,13.910599094615185,0.03489576866611085,120-sec
288344769.0,1.0,1.0,75.4542197619135,0.7312505145627028,7.315992466921455,0.03847335008810399,120-sec
288382509.0,1.0,1.0,34.769162592851195,1.2449316529409664,3.979025752401211,0.03882381719503185,120-sec
288601729.0,1.0,1.0,40.00189629502086,2.5921700102811758,3.822521644296438,0.054561858917571364,120-sec
289245496.0,1.0,1.0,69.40275823491537,1.5087556138025064,6.60306284371659,0.08640154542767314,120-sec
289580357.0,1.0,1.0,36.76108980549397,0.9959463130661206,4.196554050081537,0.02918126343434485,120-sec
295204397.0,1.0,1.0,18.237077111942387,2.605296730277482,2.3062056747310717,0.03782984032356655,120-sec
298662272.0,1.0,1.0,47.56300452349179,0.4821389206638784,5.147003144764803,0.04591969319304475,120-sec
298781775.0,1.0,1.0,57.03383622727191,1.8582452906128681,5.043173086867013,0.03791762851503752,120-sec
302501968.0,1.0,1.0,200.3801528532356,4.571410331252538,15.243343857173025,0.12285515860719168,120-sec
310773108.0,1.0,1.0,354.6094187705727,5.8619108000849875,22.78501207980555,0.2159687766974407,20-sec
311088345.0,1.0,1.0,112.78034677706785,1.4783940588754163,10.092087701955741,0.04238931577454515,120-sec
313110355.0,1.0,1.0,40.98809747831845,1.2792124050450475,4.729513323481419,0.07035975451390006,120-sec
313275161.0,1.0,1.0,152.91717617274102,3.337183767106381,11.888515649557569,0.1696108250866341,120-sec
313275414.0,1.0,1.0,212.4522143888836,4.415137557809558,16.988583849346885,0.15650015057667585,120-sec
313484098.0,1.0,1.0,37.713293491392676,1.5033773031876372,4.092609697684709,0.03325365087911075,120-sec
320503390.0,1.0,1.0,48.87079887523729,1.7300855974038818,4.517234482891896,0.03379666831082455,120-sec
328935522.0,1.0,1.0,144.56975003183462,1.4711358917803778,12.981664708742779,0.0608452835897193,120-sec
328998344.0,1.0,1.0,11.222539798980401,0.4926968692235292,1.5931708325468867,0.027090880834422952,120-sec
329153604.0,1.0,1.0,25.30768640776763,0.24898637365336995,2.9137126683072787,0.047672280194675606,120-sec
334832548.0,1.0,1.0,34.81828529980453,1.3984687195596095,4.218850556766527,0.22058472047209915,120-sec
335966219.0,1.0,1.0,39.88322096665136,1.7472309587536188,4.154689488932293,0.0616456657711532,120-sec
336319206.0,1.0,1.0,174.37153359898903,8.255130743473728,13.358121567864508,0.1317774123310107,120-sec
341686676.0,1.0,1.0,39.10082040671198,0.8531088088737171,4.188496081097072,0.04643883364264395,120-sec
341687229.0,1.0,1.0,38.2477401211869,2.7726056965172643,4.301757541090674,0.0439727190259797,120-sec
341707548.0,1.0,1.0,138.63845821150244,4.924609326431735,10.631266074029618,0.0606210993231748,20-sec
353855077.0,1.0,1.0,51.83668700248946,1.4829312874202325,4.714343674696721,0.0226991243036471,120-sec
353872814.0,1.0,1.0,89.09741364759367,0.9969870978843004,8.10925959227548,0.02800620338293755,120-sec
355951649.0,1.0,1.0,20.762902481909645,1.4830644629935446,2.3887357596034247,0.11564297580118335,120-sec
356602165.0,1.0,1.0,45.517625803469755,1.0668193547688212,4.9658967680097845,0.0382029093329321,120-sec
356632778.0,1.0,1.0,77.1620392477513,1.9398278023177724,7.242594752730211,0.1631985480220659,120-sec
356672218.0,1.0,1.0,35.13580009897412,1.7431714777785636,4.090626102248472,0.0354862721103552,120-sec
356744534.0,1.0,1.0,104.960179657048,2.0981545158830173,9.00198948311414,0.05881857310667101,120-sec
357687021.0,1.0,1.0,35.48576911513256,1.167295036681992,4.284930506535776,0.04710101006427435,120-sec
359554914.0,1.0,1.0,18.817369758019023,0.7427909115007516,2.4921423733499983,0.2238715417965647,120-sec
364689121.0,1.0,1.0,52.99307227683744,4.496381890155902,5.387642199135902,0.1141841093147948,120-sec
365930577.0,1.0,1.0,28.48244827556066,0.8392618276408292,3.3243632918197066,0.0437261012557006,120-sec
367613229.0,1.0,1.0,51.541624655414886,3.411234723833044,5.002632283854496,0.0348830148579222,120-sec
367614642.0,1.0,1.0,47.32299697098302,2.49443508130182,4.659162997133524,0.04315025187767935,120-sec
367737522.0,1.0,1.0,35.619816744817044,0.44524770931020896,4.148678395284492,0.024702577765601048,120-sec
367754711.0,1.0,1.0,185.54706684539008,2.227678641465417,15.486309352240289,0.1147388964426676,120-sec
372734827.0,1.0,1.0,33.30301140749579,1.7122370903596769,3.957505745303064,0.06172564172370925,120-sec
373675717.0,1.0,1.0,70.16118803933233,2.102207881328312,6.481340476788657,0.05046980011067195,120-sec
383553523.0,1.0,1.0,31.567229226643967,0.8672315721605486,4.412428756508642,0.051601959704266495,120-sec
394130313.0,1.0,1.0,39.49093566751456,2.436771965600588,3.873283557561579,0.2613665359602888,120-sec
406928015.0,1.0,1.0,32.55830846983274,1.9772252107185864,4.017331872123938,0.07960923835012985,120-sec
415703017.0,1.0,1.0,36.660958936148994,1.961061696435905,4.094441505853489,0.07362738148683795,120-sec
424696909.0,1.0,1.0,48.72052876348154,1.7579572234245937,4.531223506105668,0.05774026450823565,120-sec
424731682.0,1.0,1.0,99.05412367988674,2.2307094876971756,7.763827894576143,0.02884422184300115,120-sec
424869656.0,1.0,1.0,23.44560676669313,0.6423453908683054,1.9709782504813893,0.06885929479632041,120-sec
425711370.0,1.0,1.0,62.42043443563528,2.8241263839788573,5.5838338688811415,0.06582407440254105,120-sec
441740296.0,1.0,1.0,279.2893235095283,3.3157095858667844,20.068082395193624,0.0724034874242125,120-sec
441761700.0,1.0,1.0,64.22670965213203,0.4943051025048604,6.386710569678173,0.02926941389469065,120-sec
441797545.0,1.0,1.0,35.300091360328906,0.9346256368315196,4.323034300127059,0.0426421168820367,120-sec
445856504.0,1.0,1.0,63.60956371670536,4.280589752133596,5.798341071538215,0.05354731868682045,120-sec
462546411.0,1.0,1.0,54.735019145451524,0.4988868932528092,5.692847073002543,0.0308514003674447,120-sec
15298476.0,1.0,1.0,80.8467608912401,3.5592913599917035,8.026365287027152,0.6367622159926278,120-sec
15515259.0,1.0,1.0,93.04992400066898,6.355869125728753,7.80530211707692,0.0690806200603404,120-sec
51269723.0,1.0,1.0,32.76511718416376,1.3343260391740923,3.2226963588253765,0.2634085740075576,120-sec
55748603.0,1.0,1.0,55.260303724183466,3.8061943891656966,5.630279349777353,0.03954562573124845,120-sec
62598633.0,1.0,1.0,31.82293928626677,1.7991767794355766,2.8015999610615463,0.08251053557704076,120-sec
136995094.0,1.0,1.0,20.31145125789493,2.4462696770457413,2.440707388527711,0.05569098899167875,120-sec
137004295.0,1.0,1.0,41.21589948052148,0.8895517873493829,4.709326102061891,0.09746435466963048,120-sec
137700657.0,1.0,1.0,208.1435910024861,3.3734779741083685,16.084379174100462,0.14112691151018805,120-sec
137832987.0,1.0,1.0,46.60920557631936,1.0826760877193813,5.208187541971991,0.0549313350676681,120-sec
141860204.0,1.0,1.0,248.4767500254789,9.4888989796586,17.15646012202993,0.14348453277185055,120-sec
141860869.0,1.0,1.0,66.87377456542147,1.5112717415914432,6.73565488523881,0.12886793362820545,120-sec
141873977.0,1.0,1.0,,,,,120-sec
141874481.0,1.0,1.0,44.31264149637607,1.5112715735670292,3.3927222253101688,0.097761801101329,120-sec
142382528.0,1.0,1.0,45.25142871066518,1.9030974691401283,4.742405047258424,0.0424649227742257,120-sec
148917657.0,1.0,1.0,38.045002976074926,2.6013677248598266,3.5379162075529886,0.0401538756994812,120-sec
150318158.0,1.0,1.0,31.87287916168863,1.776885249432116,4.022909052651084,0.2336538914264659,120-sec
154217748.0,1.0,1.0,68.37047142963816,1.4801854639406145,6.7355248363164675,0.035369557979866004,120-sec
156463699.0,1.0,1.0,128.77409947670364,1.9791101354001484,10.670460791804619,0.0612455191364853,120-sec
157880506.0,1.0,1.0,101.92025943634572,2.9088109169538825,9.765293792630887,0.14855857375249565,120-sec
158534596.0,1.0,1.0,16.727349947846626,0.4330705488115623,2.0912422008099467,0.1809564944919625,120-sec
159547343.0,1.0,1.0,101.76616949175265,4.443937532390947,8.899629121327369,0.7485038786613796,120-sec
159570515.0,1.0,1.0,42.05802802969482,1.5001589615687332,4.266001944972253,0.2748846512670391,120-sec
159613699.0,1.0,1.0,20.86384756676984,1.0717729914436591,3.1576884525968967,0.04471354773787615,120-sec
159634470.0,1.0,1.0,14.340875313876705,0.8485725037796854,1.7823998372322476,0.1559630840245272,120-sec
160491259.0,1.0,1.0,164.47993439024353,4.449412111548528,13.822465408567295,0.057388634611037,120-sec
161721465.0,1.0,1.0,101.60122604836936,1.5080758743396672,9.51080695509018,0.11061878091523343,120-sec
165449212.0,1.0,1.0,41.66071595364455,1.5567171441753338,4.588325338474271,0.04024590279432865,120-sec
165453999.0,1.0,1.0,47.26225893682831,1.3251100636493938,5.2741705754842965,0.0709175805992705,120-sec
165470230.0,1.0,1.0,155.9683019008955,3.113435684333453,13.001397241774015,0.21400150483547795,120-sec
165470690.0,1.0,1.0,45.05374693478291,2.2085170066070035,4.595509407165304,0.0580031925674062,120-sec
165626458.0,1.0,1.0,61.3335863406273,2.8149571842123784,5.9564122562097594,0.06056206554909501,120-sec
165639433.0,1.0,1.0,241.36237957639503,4.715783615169356,17.12257600602435,0.2091274299837575,120-sec
166013497.0,1.0,1.0,162.95932906459586,3.3416130361844694,13.078077766129404,0.12439588189967216,120-sec
166052517.0,1.0,1.0,19.11413378489858,0.44581070052241495,2.4017852631905554,0.1726484482169106,120-sec
166150990.0,1.0,1.0,43.362082893196366,1.4850028388080931,4.156597019599662,0.04904228865248725,20-sec
166179569.0,1.0,1.0,65.60724545977968,3.118850378393603,6.1704597754275134,0.19861428710622506,120-sec
198103367.0,1.0,1.0,51.000916735772435,1.5567140282721257,5.377764222349494,0.0685706189129491,120-sec
198159527.0,1.0,1.0,147.29862779564166,1.6477673105385406,12.085360979529955,0.0617079887386813,120-sec
198162960.0,1.0,1.0,191.46671839008502,2.4554010622837694,14.067018125849122,0.07061633896346994,120-sec
199548781.0,1.0,1.0,59.73318855375222,1.1410351204155127,5.980646281866199,0.10140083091823546,120-sec
202298454.0,1.0,1.0,17.642789600472874,2.001492937868771,2.35078924555224,0.07848975490101735,120-sec
202421707.0,1.0,1.0,24.94803377129107,0.6364294329410978,3.1945241177764423,0.1176558575086923,120-sec
202491864.0,1.0,1.0,38.440321432286474,1.6971444340965327,4.158649165602701,0.06226292989513155,120-sec
219823327.0,1.0,1.0,96.33236815571108,4.759825040821204,8.027192847199766,0.03859678667935945,120-sec
219860013.0,1.0,1.0,164.2079967111378,3.124234104536016,12.306482679394195,0.08316521809219149,120-sec
224292441.0,1.0,1.0,59.63034775386317,3.1718270081842133,5.703866688221861,0.03676144411245325,120-sec
224293683.0,1.0,1.0,46.97014633452939,1.7766485611169536,4.631842245294177,0.0618842040732405,20-sec
224310681.0,1.0,1.0,18.026546687093624,2.1653509534046407,2.2327039213097235,0.0234062579262427,120-sec
230080910.0,1.0,1.0,34.77592775805313,0.7166190036004068,3.96990887520861,0.02984204558506585,120-sec
232963462.0,1.0,1.0,30.73160079036032,3.594751468597192,4.024601703734931,0.0559412102639371,120-sec
233165743.0,1.0,1.0,74.07391997114995,2.8874391592951985,7.022334747578409,0.10756136235618724,120-sec
233691379.0,1.0,1.0,79.25311380822914,1.858891257567841,7.615082379072452,0.02769899585818076,120-sec
256385279.0,1.0,1.0,66.25076544774832,0.8887749417249609,6.578939324272378,0.03313834031737745,20-sec
258514380.0,1.0,1.0,41.63601915910754,1.7880499025383578,3.9061421156903453,0.1001374231494942,120-sec
276626741.0,1.0,1.0,33.246816693091404,1.5778150295026432,3.7311985266666814,0.06507661709083985,120-sec
278216950.0,1.0,1.0,51.10474523834635,1.9997509006309429,4.4793874073870095,0.15289296753739773,120-sec
278786037.0,1.0,1.0,55.359815614544935,1.3366555077958535,5.465176111200284,0.05206130508073585,120-sec
282924596.0,1.0,1.0,20.19601998866032,0.6364292013233293,2.4702988069584446,0.1214494302715074,120-sec
285765138.0,1.0,1.0,71.62271383475873,6.2377480167130415,6.1358893784918225,0.04796728579565145,120-sec
287923231.0,1.0,1.0,52.88038239912238,1.7796282538166182,6.724559950624513,0.043016297300145945,120-sec
289966090.0,1.0,1.0,64.27039131586955,2.8960661598138837,5.101856671578823,0.0716192160193318,120-sec
298108181.0,1.0,1.0,235.1499576640392,5.143403038447887,17.25796016220823,0.16108635621659315,120-sec
298165694.0,1.0,1.0,41.29006774003852,2.374853569361697,4.559574847652216,0.03350250373525025,120-sec
298263539.0,1.0,1.0,37.54009219337159,3.055588899460478,3.9467678721222472,0.0535447092661227,120-sec
305168532.0,1.0,1.0,56.556939407665865,1.8098220610453093,5.354887632272772,0.0327203652968042,120-sec
305725166.0,1.0,1.0,101.30255784478672,2.4666920559881547,8.92814384420651,0.06817754456204736,120-sec
310982831.0,1.0,1.0,28.88540853500513,1.7775636021541599,3.3868676995747973,0.124160084895877,120-sec
311070321.0,1.0,1.0,63.498970927073906,1.9488175220585369,6.5888359478633935,0.05046626739666485,120-sec
313422570.0,1.0,1.0,30.0320820137102,1.5277948698835129,2.8773386316332967,0.2262378007477732,120-sec
313424646.0,1.0,1.0,62.41620792943115,1.299209878843321,6.196703586437776,0.04379433422582885,120-sec
315330870.0,1.0,1.0,101.02767603340472,2.0049593920631565,9.001690110044875,0.1081249754170059,120-sec
316332568.0,1.0,1.0,42.150047005510686,2.3260059384311877,4.030146268991258,0.0716442343974053,120-sec
332277745.0,1.0,1.0,29.84631699336052,1.5222165315375111,3.019295404686724,0.07536553443795066,120-sec
352691883.0,1.0,1.0,23.71391469307149,0.8969802247970318,2.961021268304173,0.06524408715160065,120-sec
357388197.0,1.0,1.0,44.44268522982939,2.572245447385626,4.564382679633155,0.0459134713835314,120-sec
357874605.0,1.0,1.0,108.15730012458931,3.787176317441848,8.277453541722473,0.0781523948905409,120-sec
358742213.0,1.0,1.0,34.64144061463716,1.3366472262882496,3.777740584718246,0.04863383613918955,120-sec
366268854.0,1.0,1.0,37.09209761683832,1.5594275274346463,4.359603926793588,0.0634104457801436,120-sec
371855011.0,1.0,1.0,32.765152081021,1.5567153703652483,4.127323797314301,0.06803209267245375,120-sec
372243284.0,1.0,1.0,44.86703171875449,1.1244870104951021,5.438072297118998,0.1091087112588322,120-sec
372682437.0,1.0,1.0,230.0195803458857,3.363678971667838,17.224066902297526,0.08948414083936199,120-sec
375544372.0,1.0,1.0,243.2194686994112,5.1475019830563165,16.989936818920903,0.1049735612091513,120-sec
405580262.0,1.0,1.0,136.8769349360158,2.8886366139094264,11.01946864069922,0.8931426961202398,120-sec
441686108.0,1.0,1.0,21.10382443269586,0.6476877063742972,2.84632831015302,0.2000452994731758,120-sec
441687079.0,1.0,1.0,57.10871956976869,1.5414950012405448,5.626704583306314,0.07915468430340894,120-sec
441800221.0,1.0,1.0,31.346576658007322,1.6487867497010704,3.830909468495887,0.0661829184259084,120-sec
445840662.0,1.0,1.0,46.23158364230158,1.3251090852888971,5.107733832936242,0.05230030068454815,120-sec
458483231.0,1.0,1.0,37.94777036065744,1.9488155962677176,4.131137373517248,0.05466177575856655,120-sec
468585397.0,1.0,1.0,102.64483913165267,3.86852408787636,8.502482096347098,0.07793151818071735,120-sec
10747908.0,1.0,1.0,42.14686237709261,3.0520141721342924,5.04903594777889,0.075418178932304,120-sec
23747667.0,1.0,1.0,61.55261584951587,3.5855892727873377,5.541048704351356,0.0560086952439826,120-sec
23850804.0,1.0,1.0,38.941158203750156,2.6119069526905605,4.0885109342711,0.1840186932417906,120-sec
27349144.0,1.0,1.0,93.55424500593675,2.3744732235009285,7.680868432543309,0.0852663007255336,120-sec
27402769.0,1.0,1.0,57.029449221658716,1.4168807260039422,5.783021002412214,0.05665207772062205,120-sec
115772241.0,1.0,1.0,37.520437185460366,2.8861874758046437,3.6108115153346287,0.0934918604231982,120-sec
116363657.0,1.0,1.0,46.1092407736796,3.581300254266377,4.0247071778051815,0.0186285659189291,120-sec
125445341.0,1.0,1.0,89.84533346254631,2.5905600736251917,8.086413027669545,0.1021225418862523,120-sec
128820374.0,1.0,1.0,44.67629140469114,2.4019511507898454,3.696183722702549,0.4788883164693358,120-sec
137835408.0,1.0,1.0,48.2643806509116,1.5264337254053402,5.051684823339137,0.039080385970989104,120-sec
137843104.0,1.0,1.0,31.51413673061996,1.1295389509182776,3.77781032548056,0.18820240546682585,120-sec
139085103.0,1.0,1.0,67.98133588477421,4.787418020054528,6.130713167377454,0.06641012114838625,120-sec
148765586.0,1.0,1.0,90.71538219023321,5.736941166180756,7.819295295162356,0.11465140702191465,120-sec
159855742.0,1.0,1.0,83.5226641631879,4.926898728727373,7.377094169746294,0.1074160971765159,120-sec
161732839.0,1.0,1.0,86.4641235881125,2.1629549365381417,6.983081887292711,0.04763854839042245,120-sec
164143755.0,1.0,1.0,33.191346747166534,2.1646530487282507,4.117651132691963,0.16288133091120244,120-sec
165306131.0,1.0,1.0,82.27210611109345,4.065772685722642,6.9709849938473925,0.15017793075812008,120-sec
165406988.0,1.0,1.0,217.8511702149944,3.728325396296897,15.513691073285385,0.14289127716479824,120-sec
165690000.0,1.0,1.0,89.62097763676675,2.8153186692178025,7.81949099546821,0.3079331146290171,120-sec
168700732.0,1.0,1.0,182.74540243837967,3.8246258195082703,14.135359803844981,0.10468959226847116,120-sec
168708182.0,1.0,1.0,,,,,120-sec
168748114.0,1.0,1.0,137.1467838635377,4.869116586871159,10.579891951527038,0.1263766857873056,120-sec
173523400.0,1.0,1.0,35.12754535104048,2.5846354438892654,3.7041600103402614,0.2321105648813022,120-sec
174040657.0,1.0,1.0,144.5954534966381,4.323452097906127,11.776186109056681,0.2810980307480948,120-sec
176716553.0,1.0,1.0,33.71762034106756,2.349659954081368,4.03582275692259,0.04489877162765385,120-sec
198153613.0,1.0,1.0,24.501509200760502,0.9561564566150428,2.7759478853059214,0.06811578332666604,120-sec
198155740.0,1.0,1.0,106.97001083400778,3.5855869553298665,9.288015126608904,0.11951047964861235,120-sec
198356573.0,1.0,1.0,55.91985984527029,2.507276324584126,5.407872994051889,0.07380439141201695,120-sec
199573323.0,1.0,1.0,110.01765095451107,3.8964584713056,8.486677886837496,0.0469998912179017,120-sec
199631856.0,1.0,1.0,53.270250266552296,1.1394705939369487,5.7527907237618745,0.04390275821994245,120-sec
207398184.0,1.0,1.0,31.01894418173765,2.9796522736151942,3.6920222394525672,0.4738881967229438,120-sec
207401649.0,1.0,1.0,42.30870869842649,1.7268860693235268,4.581039966517516,0.0741949090519278,120-sec
229533705.0,1.0,1.0,65.04353990208924,3.167337595232169,6.289785328274545,0.0814077394394745,120-sec
230397539.0,1.0,1.0,190.78570667567985,8.035645590679566,14.906452359479566,0.3481143556026263,120-sec
235558207.0,1.0,1.0,50.735667626748715,1.3868519624623799,5.3413838505419164,0.13475734422053032,120-sec
259232873.0,1.0,1.0,25.476681858866282,2.1338337597527595,3.188764045122177,0.080182324089312,120-sec
288488530.0,1.0,1.0,162.7304274255364,2.8510721786145155,13.419369302552287,0.06482614510251845,120-sec
293732840.0,1.0,1.0,206.87624860031087,7.145586302629112,15.569191599575307,0.22781666056418445,120-sec
298199699.0,1.0,1.0,35.61693094312472,2.1370158565874853,3.0599748249236023,0.15547188325236755,120-sec
298900516.0,1.0,1.0,89.75930582681823,1.8871864562800127,7.523188484890982,0.08116413689320101,120-sec
310170788.0,1.0,1.0,332.21330773650243,8.21148712625535,21.287645318895663,0.4767564968717384,120-sec
312282258.0,1.0,1.0,156.7215898834457,4.692263170163031,12.117997101227148,0.3942223914870491,120-sec
329248278.0,1.0,1.0,42.60451462150985,0.8914632527604525,4.595436883321334,0.0294315850395081,120-sec
335721422.0,1.0,1.0,39.542023551525936,1.0903131493986962,4.5594293701379005,0.16038197549057415,120-sec
357370845.0,1.0,1.0,39.38524359622326,1.3031882072279757,4.247521951800005,0.0288574030926418,120-sec
374358280.0,1.0,1.0,31.225156834671488,2.4019351411285754,4.002199706334274,0.30877641799793465,120-sec
388078306.0,1.0,1.0,33.05830926338712,0.8958891399291886,3.4475141347645493,0.03035807736574895,120-sec
389102266.0,1.0,1.0,41.68529106720697,2.181207090725948,4.3636229412694165,0.2868918103572953,120-sec
393944333.0,1.0,1.0,17.569381290627327,0.4780784024660498,2.0896376507120067,0.17746350710203918,120-sec
399789598.0,1.0,1.0,35.537578814910546,1.5824621609692997,3.955623963309515,0.105781374792,120-sec
405527245.0,1.0,1.0,33.57989090863399,1.081477968071951,3.5083422808672418,0.0208763759979224,120-sec
405580462.0,1.0,1.0,37.0406479456459,1.5140702809899054,3.786158439567573,0.05415961858645475,120-sec
405591119.0,1.0,1.0,39.77959445633835,1.3717101536668397,4.45034435861866,0.0519183405769121,120-sec
409474553.0,1.0,1.0,87.91079057269067,4.323481503574953,7.35193698815191,0.2450063356073979,120-sec
410521568.0,1.0,1.0,27.296904745379038,0.6969422488181891,3.641037449714328,0.15374690130872426,120-sec
418649663.0,1.0,1.0,,,,,120-sec
420236660.0,1.0,1.0,54.245450591824245,1.8585165084993318,4.776143953064876,0.5622046434702948,120-sec
420304740.0,1.0,1.0,85.84008230389352,3.7170265679629177,7.4340531359258195,0.06702981413874459,120-sec
428003826.0,1.0,1.0,100.68341855298266,2.3496713781326264,8.663075522663599,0.06250996708190025,120-sec
429212781.0,1.0,1.0,123.40491593024187,7.507523402600268,9.656821286208912,0.0849953499972384,120-sec
429825885.0,1.0,1.0,32.845254414101674,1.8768716808058088,3.7792817883698815,0.36636324778530827,120-sec
441802597.0,1.0,1.0,190.7277222763208,3.669605046201468,14.655984576064375,0.1866977389959769,120-sec
13959869.0,1.0,1.0,64.438401415895,2.9740800653490003,6.999794841805401,0.5722070067731964,120-sec
22525241.0,1.0,1.0,57.085267615129865,2.2533658269130186,6.080660097209193,0.12979023603078627,120-sec
25798570.0,1.0,1.0,88.23160996691657,2.9740992123679746,6.490949467942562,0.12804549110297708,120-sec
26215038.0,1.0,1.0,54.59751117833437,3.492378113752729,4.937681321099609,0.03952628771342675,120-sec
61575598.0,1.0,1.0,122.76824627430176,6.01313859302703,10.010430952922556,0.3516331511890156,120-sec
91306569.0,1.0,1.0,69.85398906521179,2.010186735689544,6.638344284589341,0.07589785250707545,120-sec
113711480.0,1.0,1.0,226.6501354800564,9.29717850638812,17.855915917950014,0.21997024380090385,120-sec
115415647.0,1.0,1.0,89.63310180076387,2.25334613465607,8.269368549613718,0.41212473921683657,120-sec
150987246.0,1.0,1.0,50.25510432044348,2.764030737624392,5.2701256386161415,0.06570348319845326,120-sec
186528967.0,1.0,1.0,64.83027976322032,3.5454059245511163,6.367575581274263,0.05973195423548545,120-sec
188825608.0,1.0,1.0,30.09206167423425,3.839137324292549,4.107908744261661,0.1424555014651196,120-sec
196350457.0,1.0,1.0,64.83057653899245,2.279199956448952,5.828840039632717,0.09840151673782976,120-sec
198157534.0,1.0,1.0,103.13618551114315,1.6510366495546975,9.229619668071981,0.0672459902617603,120-sec
198318654.0,1.0,1.0,36.165216389370386,1.4044744228881711,3.9826470890274455,0.02935783398411755,120-sec
237101581.0,1.0,1.0,58.02702866202046,1.6959883116248131,5.936123462494527,0.27543020461646994,120-sec
237282368.0,1.0,1.0,19.37893706823797,0.749615044186859,2.27385250284577,0.0301395538876685,120-sec
242606817.0,1.0,1.0,96.0090896187016,4.454029930764513,8.873929363975256,0.14118806673859294,120-sec
264075628.0,1.0,1.0,12.213747241747058,1.3221066601891138,1.327532215838502,0.1587235104923552,120-sec
265348271.0,1.0,1.0,22.387215910930387,1.1500282146025853,2.37497683406528,0.0155580407140332,120-sec
270243569.0,1.0,1.0,70.0604524405638,1.8589838126849398,6.648762963795479,0.08738519682699625,120-sec
298356285.0,1.0,1.0,35.34333855032436,1.3442791207730345,4.137074608563442,0.2556769738592064,120-sec
303337836.0,1.0,1.0,133.62082131821114,3.959135446465524,10.70953407183449,0.0830303552820508,20-sec
306305519.0,1.0,1.0,198.002491931703,6.784349342837544,14.956064838088176,0.0958899535488839,120-sec
314149533.0,1.0,1.0,86.90823810714882,2.9928664778620804,8.688937694418003,0.1315450491349912,120-sec
314152555.0,1.0,1.0,74.43990072968165,1.9461411955472343,7.084899445490166,0.0967463714717431,120-sec
345598728.0,1.0,1.0,,,,,120-sec
354120215.0,1.0,1.0,108.6834006106453,1.5589832054805797,9.678900915037312,0.07281554720880384,120-sec
367102989.0,1.0,1.0,53.78244555140757,1.104362331651085,5.892014734818293,0.0251136191185783,120-sec
388135434.0,1.0,1.0,22.26253109790727,0.6993465266358321,2.88961608660824,0.26909108960263944,120-sec
400060912.0,1.0,1.0,58.62870175465145,2.7560500824836147,7.123944675747548,0.4385663345591495,120-sec
411576400.0,1.0,1.0,27.158038751952013,1.3986972747786446,3.4748943282725464,0.37587458293333786,120-sec
418222097.0,1.0,1.0,102.52526225253544,3.1323816904417403,8.041787609114847,0.14756147330850578,120-sec
418301218.0,1.0,1.0,64.85372497467874,1.1135598381641216,6.2994296503660445,0.07618655408209425,120-sec
427319186.0,1.0,1.0,188.5912542555061,4.256886047941337,13.629154592252867,0.39820560175818187,120-sec
428550261.0,1.0,1.0,47.711996309427605,2.0513119432397278,6.303914341953044,0.1508404680877255,120-sec
437757072.0,1.0,1.0,84.26661819484102,2.726272941597798,7.98253440929016,0.07092416144596164,120-sec
440053802.0,1.0,1.0,68.60166559686202,3.7555656348647166,6.15328212879755,0.12220474662896925,120-sec
455867811.0,1.0,1.0,50.51812471804493,2.048032083163985,5.128839322155612,0.1354510354740852,120-sec
456931272.0,1.0,1.0,103.02262968384413,3.5178458916434536,8.90873745733623,0.09103494404206364,120-sec
470696071.0,1.0,1.0,67.7368877786425,2.3237354297990582,6.900101451324451,0.06334595973743079,120-sec
63508701.0,1.0,1.0,55.23075038857792,1.710686958938254,5.940203266203591,0.1498088759931177,120-sec
67569102.0,1.0,1.0,73.80392101602695,3.1769899775110915,5.455061824036409,0.1600849008338749,120-sec
67569718.0,1.0,1.0,54.74193456945982,2.1994527282372225,4.909615143465059,0.10130702379564524,120-sec
77223475.0,1.0,1.0,114.28344756219136,3.418735610834787,8.349245802033256,0.2348859886917811,120-sec
104317926.0,1.0,1.0,115.60269589913088,5.8781031813117455,9.010871869600944,0.06083940466699815,120-sec
137119521.0,1.0,1.0,59.94300252092643,3.4384131465158565,5.312177817292741,0.0413585520638739,120-sec
192589330.0,1.0,1.0,110.70539936954908,2.939081399191572,8.146783356976991,0.1082935447705577,120-sec
192799658.0,1.0,1.0,104.33732688254578,3.918772840658995,8.78477917668812,0.08292974746505075,120-sec
192878224.0,1.0,1.0,199.8569342462841,4.653531557205142,13.714136392476187,0.1756701429640115,120-sec
203090786.0,1.0,1.0,80.64549482887641,3.4213240230432405,6.400010451716375,0.06390868701581365,120-sec
235937657.0,1.0,1.0,41.599048497351546,7.156825547931451,3.934323253102961,0.0361117970591535,120-sec
237130078.0,1.0,1.0,64.84609600275522,2.7643095986964923,5.6411996119541215,0.06299369814466299,120-sec
250681308.0,1.0,1.0,67.12964287139917,2.6949856627204056,5.903112994995714,0.15781646688083611,120-sec
251702972.0,1.0,1.0,69.69493215797384,1.9771611959708864,7.561744418471197,0.0625469737484953,120-sec
264053070.0,1.0,1.0,169.93021198499306,2.991619356420188,12.220566604608571,0.0444635571773428,120-sec
274801993.0,1.0,1.0,528.2303256080911,4.451535452296128,32.05105525653212,0.12327334615494401,120-sec
275364579.0,1.0,1.0,67.51187315476557,1.3532446734808232,6.814704095581777,0.0447933043969208,120-sec
286316318.0,1.0,1.0,46.39731123796978,1.7093746245567802,4.70886314382749,0.3852683114616622,120-sec
289138845.0,1.0,1.0,62.31171470895052,2.279696879595754,5.171085475111399,0.04205487319919985,120-sec
292853362.0,1.0,1.0,45.94366702689579,1.95504966071897,4.387586374983643,0.06591652197901204,120-sec
302011742.0,1.0,1.0,72.33780909909734,1.4663069411979208,5.722656826100968,0.0603858794628635,120-sec
316046631.0,1.0,1.0,53.066305522179746,4.584562032153755,4.954234531235692,0.0829913927622301,120-sec
327602136.0,1.0,1.0,99.47049154452394,3.430016949811169,9.438493243308397,0.0587105060465917,120-sec
331868510.0,1.0,1.0,45.788602775982035,1.8156571113152715,4.5786910395432825,0.0524314475489826,120-sec
354785313.0,1.0,1.0,53.81456753168871,4.1307557167181095,4.993949532457972,0.0345500279136423,120-sec
362221842.0,1.0,1.0,56.63613914190134,3.0792463999480373,5.341728913823449,0.02684114622155275,120-sec
367912480.0,1.0,1.0,181.32025196277147,2.257098572150696,14.582361508474815,0.06333991693365965,120-sec
376197802.0,1.0,1.0,38.6274201224393,3.1936056006741147,4.137054865256913,0.0538795451401246,120-sec
379602223.0,1.0,1.0,100.22965599234684,2.7376840786984005,8.486850148050362,0.1011322228194444,120-sec
385593571.0,1.0,1.0,30.13726655061985,1.4821606500304851,3.88875038696887,0.10789287533633454,120-sec
388436597.0,1.0,1.0,23.83657472926713,1.3524297718733111,2.6033233603381047,0.03065949824151085,120-sec
395937876.0,1.0,1.0,34.26953848226303,1.8338214572448408,4.1172527870659525,0.076193737500346,120-sec
396108464.0,1.0,1.0,69.27861565722083,1.5886988029501907,6.4670156213851415,0.07165900763607255,120-sec
396532068.0,1.0,1.0,50.48935221356758,4.334176319538184,5.037168345671798,0.039126728348655104,120-sec
398238189.0,1.0,1.0,50.70171922480825,2.7423179420916557,4.727000011497734,0.04337531192699325,120-sec
406536209.0,1.0,1.0,31.12238279485386,1.9795155134536009,3.5742450290124457,0.04159019492644316,120-sec
420656048.0,1.0,1.0,32.60072986222629,2.317587430963954,3.77290041801428,0.051187427530925145,120-sec
431761864.0,1.0,1.0,139.60549516224884,7.837501482792916,10.94945060096068,0.1160345905490745,120-sec
444584446.0,1.0,1.0,46.36691103982238,1.708254617256614,4.273676566362976,0.07668973537592455,120-sec
468263946.0,1.0,1.0,274.21823064593485,5.1259909824906345,19.61848371735062,0.1384139059304683,120-sec
470086037.0,1.0,1.0,44.33578210058107,2.9519342755828615,4.831326997696081,0.19854676993408346,120-sec
470935909.0,1.0,1.0,49.42899902659914,2.4714499513299586,4.99653502439066,0.16985265129698174,120-sec
9449174.0,1.0,1.0,59.57028635366346,2.308925827661376,5.554909045190141,0.1174190931034182,120-sec
21460576.0,1.0,1.0,71.11479213644769,3.23249055165671,6.105350014125018,0.05980758521050105,120-sec
27095472.0,1.0,1.0,96.97554694068316,3.232518231356103,8.52733088433204,0.3090800935723319,120-sec
27592682.0,1.0,1.0,199.49261327228803,4.617884566488158,13.933069548697029,0.1279519616685318,120-sec
28896027.0,1.0,1.0,48.48766976314036,3.232511317542695,4.7549036818450165,0.05170154634955935,120-sec
51904348.0,1.0,1.0,54.5325468458199,1.747838039930123,5.2051469433041015,0.035232560069529045,120-sec
53150364.0,1.0,1.0,60.348554346471126,2.7853178929140507,5.6087256031670965,0.08314824462568945,120-sec
71099944.0,1.0,1.0,68.36376639899973,2.4141297925810434,6.1963493633167674,0.10136846023872564,120-sec
85904764.0,1.0,1.0,410.1162295222042,11.345893476268998,29.461121376763113,1.3640155411002102,120-sec
96290130.0,1.0,1.0,307.54942189771685,6.234109903332097,29.36214627102566,0.17042393332846645,120-sec
103452778.0,1.0,1.0,46.675244485124686,4.5462900472524055,4.826138899581894,0.05582185807127785,120-sec
137983977.0,1.0,1.0,50.637714425270154,2.227465443926839,4.898927359319499,0.0896417226074368,120-sec
137997626.0,1.0,1.0,76.31093209066418,3.7224844922275215,8.124140946128858,0.0903591432533161,120-sec
138345400.0,1.0,1.0,44.295410014196996,0.8948567679635744,4.724412090474361,0.0807389328514376,120-sec
140627932.0,1.0,1.0,92.74433139522809,3.6370326037344403,8.388770949553018,0.11054406863559224,120-sec
141006895.0,1.0,1.0,60.95586069846224,2.093903611779236,5.97187344841459,0.3172499646783651,120-sec
141033857.0,1.0,1.0,47.92712061713189,2.0939033279329458,4.694057961188734,0.05580899410759831,120-sec
141489321.0,1.0,1.0,165.18399466732814,8.608180003790352,13.734227199394605,0.6902843057420345,120-sec
141615496.0,1.0,1.0,180.5501359991631,5.469558800338175,13.117756854160357,0.09256303907024316,120-sec
141679474.0,1.0,1.0,223.97845160284768,4.3756474061606525,16.957329686239177,0.06913353335571945,120-sec
141787657.0,1.0,1.0,27.949451742301665,0.8751296044556279,3.4099701286631365,0.04013506117981075,120-sec
142089212.0,1.0,1.0,53.287887242329596,2.4355959542893046,4.9544430006020805,0.0551858694608018,120-sec
156152078.0,1.0,1.0,35.79859644225088,2.092125766105571,3.080565153879078,0.03612875443815985,120-sec
160472962.0,1.0,1.0,49.39951857773386,1.2886830933321851,5.368089803259576,0.04608237790844735,120-sec
174679731.0,1.0,1.0,25.52204359549647,2.088167203267893,3.6756422143796734,0.14553579939713976,120-sec
219104270.0,1.0,1.0,56.430198371542645,2.1161324389328517,5.8174882031301065,0.0548279030343299,120-sec
233008396.0,1.0,1.0,45.9606358391303,2.0145083890527933,4.847386267927412,0.04290119753601335,120-sec
235947146.0,1.0,1.0,18.597041960822423,1.6272411715719617,2.278379789184612,0.0685889416999192,120-sec
256771115.0,1.0,1.0,38.02945052201862,2.4427676247719994,4.14484678453303,0.08075721005842726,120-sec
259500358.0,1.0,1.0,35.09566989598471,2.5398182161567893,2.74607064562612,0.04253028487145299,120-sec
265674492.0,1.0,1.0,,,,,120-sec
265864571.0,1.0,1.0,118.32998150557036,3.248274002113696,10.26768301271753,0.24327337998115706,120-sec
281486183.0,1.0,1.0,38.037302676596994,2.0458310204544183,4.067778688947337,0.11658222229817936,120-sec
281692029.0,1.0,1.0,40.76508559084974,1.5912022256651426,4.482476293201295,0.05452309491254585,120-sec
286684653.0,1.0,1.0,86.8165780122158,2.0780563885902765,7.439693185606814,0.04455928833420445,120-sec
308519636.0,1.0,1.0,48.94917122543148,3.232492439415285,4.937864135927186,0.06152588155811495,120-sec
308906710.0,1.0,1.0,27.84231244566667,1.1600963519027785,3.2189045796578317,0.040590874133459895,120-sec
313129011.0,1.0,1.0,66.22481073617993,4.1679950812980415,7.066363945945063,0.0645235895479232,120-sec
322470008.0,1.0,1.0,67.31165941545254,2.7853100447773467,4.781195238976631,0.4328919181166824,120-sec
353325720.0,1.0,1.0,60.032888254576136,2.7707486886727466,5.997275091726199,0.1301753866500261,120-sec
392371599.0,1.0,1.0,90.97255555618649,4.848791032182525,6.8781966828189685,0.2555849207059264,120-sec
396738877.0,1.0,1.0,52.123074695402146,2.19465577664851,4.910018883469293,0.0485624230229064,120-sec
397121536.0,1.0,1.0,109.06737889329384,1.817789648221556,9.908977923865367,0.1886002049850894,120-sec
397143059.0,1.0,1.0,42.29769252777511,0.8739192671027922,4.701695048944957,0.05639528060822525,120-sec
400009294.0,1.0,1.0,33.037031850252255,1.1632757693750797,2.784457163054136,0.05347942655819875,120-sec
400093704.0,1.0,1.0,34.004567128179104,2.2371425742223088,3.6809481491887786,0.05751927752365215,120-sec
417925884.0,1.0,1.0,167.16819210450996,3.925219980354527,12.306621690701961,0.12916955320081494,120-sec
418264332.0,1.0,1.0,45.65217632679122,3.174489082326541,4.595482619628472,0.0657103218764092,120-sec
420728418.0,1.0,1.0,129.82038529487525,2.7266825382820983,11.203488175860727,0.0831344528684008,120-sec
428814160.0,1.0,1.0,47.01268975041442,1.813994459823064,4.619747770304409,0.08960979977429989,120-sec
440471612.0,1.0,1.0,77.80225051817173,4.167977706330625,7.932047429031749,0.11782105847914301,120-sec
445695784.0,1.0,1.0,54.95261506258426,1.8471467247927509,5.533845959507178,0.0928460516722511,120-sec
445773582.0,1.0,1.0,20.425589205871717,1.6247627777397948,2.3795430152561994,0.04864870391943605,120-sec
445804831.0,1.0,1.0,53.76574491517128,1.3126936703602323,5.544841356011496,0.03674350754172635,120-sec
446157188.0,1.0,1.0,37.46648497028143,2.6253887278445376,4.235123079730824,0.055533218372342,120-sec
459909838.0,1.0,1.0,479.1883663486775,13.564514878948984,28.78141336157291,0.2972875872328125,120-sec
461540427.0,1.0,1.0,56.48508889872492,1.7160027007207612,5.377933479394676,0.04474715557127145,120-sec
468827515.0,1.0,1.0,170.63504804577815,3.511460795797348,13.481114800198146,0.14114454926219538,120-sec
470601622.0,1.0,1.0,36.58585912126485,2.315560703877523,4.0561495426661205,0.05000683295314751,120-sec
4135613.0,1.0,1.0,178.98783359713775,7.036376750747423,13.03984275641493,0.22452583493328407,120-sec
4303048.0,1.0,1.0,84.43639447844592,3.738069547222864,7.160164793640715,0.06153180556532555,120-sec
4428193.0,1.0,1.0,109.06345626286293,7.2562380174888705,8.011743762899513,0.12258703211342585,120-sec
9881823.0,1.0,1.0,79.15979616655345,4.177878131012548,6.894339308893324,0.040104301281999655,120-sec
16533628.0,1.0,1.0,54.53293634301353,4.837599191718943,5.084193836481961,0.0924862832664845,120-sec
16596934.0,1.0,1.0,124.89740452161048,5.937024510710366,9.874689876772155,0.205748947098316,120-sec
18693305.0,1.0,1.0,71.24373254003524,3.5182090143227285,6.622941912465586,0.06736693433405655,120-sec
26774737.0,1.0,1.0,63.76734531015782,4.6176353500459095,5.755841958258978,0.04542388428982975,120-sec
39666699.0,1.0,1.0,80.47834963916988,4.1778378227984385,7.297507688196096,0.045279693572239016,120-sec
51095645.0,1.0,1.0,45.29726736929433,1.9790068268138301,4.4119865313648585,0.08158045087592611,120-sec
51122505.0,1.0,1.0,61.56913289153776,1.7591180826153625,6.236531249414696,0.2252106204012269,120-sec
53424893.0,1.0,1.0,34.30249147561219,0.8795510634772334,4.056047486512778,0.13723390186765982,120-sec
55530046.0,1.0,1.0,162.71982852640645,4.8376165237580295,13.714622165387526,0.15779917890331596,120-sec
71397451.0,1.0,1.0,80.4793963180014,4.61767028054107,7.472096938037895,0.03729826541872945,120-sec
80947674.0,1.0,1.0,231.32099621289,7.036380112939625,16.47785060346592,0.1338620966108745,120-sec
86272702.0,1.0,1.0,36.328448329052776,1.4657010853220171,4.162415763984345,0.0941625562377921,120-sec
86370828.0,1.0,1.0,49.31023400850629,2.0938528241403915,5.095732912610977,0.04396545669201885,120-sec
88592196.0,1.0,1.0,70.80463596998752,2.4187919120182078,6.303307086414748,0.12171518947793955,120-sec
94817759.0,1.0,1.0,38.700088435480616,2.1988686611068538,3.7645691173889606,0.12488672672526265,120-sec
99009547.0,1.0,1.0,32.10348488613536,1.3193212966904948,3.8711766779293053,0.0674204548920793,120-sec
99033811.0,1.0,1.0,171.5095075563695,7.695939441631965,13.714143406243556,0.07850753349812839,120-sec
141069231.0,1.0,1.0,172.8308017346049,5.717049421246473,13.020422995091536,0.12207050586518516,120-sec
142154232.0,1.0,1.0,38.69975915889574,0.6596549856629927,4.535398750571844,0.10432915297512883,120-sec
142490137.0,1.0,1.0,36.32841207535535,1.4656996226368122,3.953632717804011,0.21142344076601224,120-sec
142634108.0,1.0,1.0,53.21239360501336,1.7590873919012682,6.059349506452148,0.3076022711420148,120-sec
144099374.0,1.0,1.0,22.429019951992263,1.7591388197640985,2.929051529995561,0.11416539099575515,120-sec
153858239.0,1.0,1.0,97.19083308788737,5.717107828699255,8.349058819715232,0.10811825228435176,120-sec
153893197.0,1.0,1.0,35.16249765473541,2.26125386847173,4.015463845187935,0.1984059115408405,120-sec
154457368.0,1.0,1.0,42.19126064874463,1.6750872714141778,4.3790788740811335,0.0528187429522142,120-sec
154718423.0,1.0,1.0,128.8849622548463,3.2804430438167955,10.281891047479851,0.08935354540965784,120-sec
157795734.0,1.0,1.0,63.76747209735115,1.978990513366068,6.326664297249348,0.05644746280313215,120-sec
165833069.0,1.0,1.0,26.825897424616798,3.078381671677338,3.4886922841018637,0.1903959127498629,120-sec
190064863.0,1.0,1.0,166.67842372853252,3.5182780734254915,11.318341525343886,0.2000445795312276,120-sec
191884683.0,1.0,1.0,48.81576577079613,2.198908368053882,4.4615077077066685,0.16089646732481894,120-sec
191967159.0,1.0,1.0,38.700762554366456,2.6386883559795287,3.837671310714089,0.05004474148087905,120-sec
192971436.0,1.0,1.0,63.32701470193963,3.07839654801095,5.711281025664482,0.07126996502688815,120-sec
196985913.0,1.0,1.0,62.44956485031962,4.177963845619979,5.821088541847094,0.1151354409907408,120-sec
229673635.0,1.0,1.0,25.50706004096385,1.7591075890319896,2.685635711431896,0.0585699236241903,120-sec
235936660.0,1.0,1.0,47.0568014601165,3.2983739341203133,5.095542694264377,0.0728357581751102,120-sec
240015120.0,1.0,1.0,176.3530636498585,5.937073215144848,12.411243361021493,0.0646797358674913,120-sec
252887348.0,1.0,1.0,90.15545110804695,1.5392394091617805,8.511591796743389,0.06085699765018755,120-sec
258956083.0,1.0,1.0,57.61157665530093,2.1989151395153,4.086839384941284,0.0580170542332374,120-sec
259869725.0,1.0,1.0,42.65845405482322,2.8585561995500117,4.550088735249169,0.03900960207878905,120-sec
263602077.0,1.0,1.0,30.046944928606194,2.512636509709228,3.3861601673029287,0.02930190459036835,120-sec
284113288.0,1.0,1.0,139.40822456870342,3.9579622117297504,12.393392534556973,0.14896409456019105,120-sec
284473084.0,1.0,1.0,46.17656480868925,4.177879673167123,4.858300591912856,0.13811525597173704,120-sec
334271930.0,1.0,1.0,63.32908222765965,4.837638225724003,5.798521003614957,0.0547438236658859,120-sec
335565454.0,1.0,1.0,34.302593307705685,2.198884186391389,3.6499459327551342,0.1141678330182698,120-sec
335632880.0,1.0,1.0,46.17650846067367,1.978993219743156,4.4755952372844385,0.09542209260449837,120-sec
355007277.0,1.0,1.0,,,,,120-sec
355785099.0,1.0,1.0,149.08220345282504,5.717016651583265,11.526738549366298,0.07124550226148946,120-sec
364131345.0,1.0,1.0,48.984453582275826,1.5911423437398184,5.3415533835019255,0.05895168679297665,120-sec
387018319.0,1.0,1.0,52.48702450406101,2.1869593543358725,4.877301326314127,0.04402106051148855,120-sec
417775470.0,1.0,1.0,60.688419579943215,2.198855781881999,6.004672192829168,0.06585469286655195,120-sec
426643352.0,1.0,1.0,43.09741916205963,2.4187327080747782,4.678960229446352,0.0702996785461378,120-sec
441629388.0,1.0,1.0,45.34315643036624,1.0934844798319825,4.726972130644838,0.4402763454660909,120-sec
441633320.0,1.0,1.0,52.33362141128456,1.319334993561796,5.202039047147339,0.16526989978029105,120-sec
445065864.0,1.0,1.0,163.15475768394853,4.397702363448744,13.864958925269294,0.2195813740631216,120-sec
445784250.0,1.0,1.0,37.82156803079051,2.8586068860481184,4.763187689360862,0.19382101070206564,120-sec
456301621.0,1.0,1.0,44.85734841235339,1.5392227396395768,4.888168496068476,0.10275371930763286,120-sec
459761666.0,1.0,1.0,161.83480993767625,5.057337810552383,14.85357324915169,0.13239031792476114,120-sec
459765832.0,1.0,1.0,189.54045137207584,5.2772283444661525,14.605617791431467,0.1776625079961693,120-sec
461652875.0,1.0,1.0,51.91019008103482,2.1833939045650865,4.888118845337488,0.0329098845859889,120-sec
4753562.0,1.0,1.0,77.45794337190713,5.290843126496392,8.444921036654847,0.09010353244470964,120-sec
8191418.0,1.0,1.0,60.12475083005985,1.90536182207936,5.903221767551918,0.17664152556587215,120-sec
8244128.0,1.0,1.0,413.2516779117517,12.067287725906679,27.001765106420113,0.3513804363862629,120-sec
8769568.0,1.0,1.0,66.03031015122443,3.5978053608039,6.8781573074192055,0.26824051794194004,120-sec
8916274.0,1.0,1.0,66.05273604035106,3.3873197969410747,6.452394568951923,0.0643953046984555,120-sec
16150333.0,1.0,1.0,48.270435503649615,2.3288368006146776,4.954023059229939,0.2167677249398796,120-sec
17234715.0,1.0,1.0,61.81925769940525,4.657615306119574,5.167569535254394,0.046468169055250995,120-sec
21500850.0,1.0,1.0,106.70150697105602,4.0224774453374295,8.820084245591316,0.09746196598940757,120-sec
21501686.0,1.0,1.0,74.94494233449583,6.562975176184665,6.592809057069182,0.06493695973774866,120-sec
21550627.0,1.0,1.0,55.89245426877292,4.6577045223977445,5.119783299687587,0.1268670463748438,120-sec
26985721.0,1.0,1.0,55.87051952714509,1.4814152904924818,5.89599863016184,0.0529661241879719,120-sec
39715612.0,1.0,1.0,30.910129537180023,1.481992512056577,4.30806685927229,0.30651036409226684,120-sec
56934263.0,1.0,1.0,43.61278225026887,2.7522629575412405,4.721886483841767,0.12577966220611264,120-sec
82220558.0,1.0,1.0,135.02169139664048,6.3489823540740105,11.760408890987248,0.1241581798767548,120-sec
91987997.0,1.0,1.0,36.4008801527179,3.174495362155632,4.711313526171737,0.07773186034808605,120-sec
98415103.0,1.0,1.0,102.00712278259323,2.539596417823894,8.89202864994166,0.19238339703310456,120-sec
126318788.0,1.0,1.0,91.427079758827,3.174551380514828,9.132634242900682,0.0765622337803755,120-sec
136947179.0,1.0,1.0,117.58150485538708,2.890502314267636,9.010865607917744,0.11713462817183545,120-sec
137673977.0,1.0,1.0,44.5685288706116,1.69784871888044,5.280032859620345,0.8678296874767293,120-sec
137810576.0,1.0,1.0,274.0829247186582,8.258619200562238,17.892830494960357,0.13518433350952813,120-sec
139381342.0,1.0,1.0,210.01785469195468,5.7162117708495686,15.032247372953256,0.0945088886793206,120-sec
139416287.0,1.0,1.0,209.166611461218,5.504384512137321,17.81961484549667,0.6118049589766414,120-sec
148838242.0,1.0,1.0,77.88562303652449,1.904811432958482,6.628358976305009,0.13147252192523098,120-sec
149363045.0,1.0,1.0,304.75508229639587,9.100325374128488,22.433360224595766,0.14376010213538845,120-sec
149399573.0,1.0,1.0,133.33012064841066,5.079242691368023,10.923648035368256,0.05016210028099705,120-sec
165884080.0,1.0,1.0,200.63298536976453,3.597848893761608,15.485171605216484,0.13527756084316594,120-sec
166493058.0,1.0,1.0,45.290377257125634,1.2698236614147371,4.162266901592549,0.3401114209451577,120-sec
166584617.0,1.0,1.0,,,,,120-sec
166591677.0,1.0,1.0,84.9174681276527,2.9870466175556203,8.146635254902955,0.11626222956427495,120-sec
198514378.0,1.0,1.0,81.6574808266314,3.3034631939977364,6.846349923475926,0.09292200452378148,120-sec
233164667.0,1.0,1.0,46.13320816749774,2.3278224304700714,4.760188473902192,0.11094094279381968,120-sec
239196185.0,1.0,1.0,57.140920394543286,4.0210277314678615,5.540791520912008,0.2976292816141059,120-sec
243247690.0,1.0,1.0,171.0622533587943,4.445924901651836,13.52330789250509,0.15422609263888534,120-sec
252485046.0,1.0,1.0,49.51984082558352,2.327855765305209,5.0307678047842135,0.09242014557849024,120-sec
252487700.0,1.0,1.0,90.57462111707537,5.29057366338057,7.811909912100218,0.08052010998984374,120-sec
272704660.0,1.0,1.0,166.4012019570918,4.447248159209567,13.801032912277448,0.10262659987587416,120-sec
284868879.0,1.0,1.0,121.90340051481864,4.021119114204089,9.489271845027787,0.0724731638923419,120-sec
302750867.0,1.0,1.0,154.48387815525118,4.444056768849691,12.533586220783599,0.14026888175418414,120-sec
307989113.0,1.0,1.0,107.93247771142912,5.079175421714319,7.889744087592287,0.12421839524882287,120-sec
308015109.0,1.0,1.0,41.05667956826525,1.2697942134515046,4.557150343831501,0.054566975945915946,120-sec
308053196.0,1.0,1.0,147.2955521141443,6.7722092926043445,11.274288505004149,0.11647929407726207,120-sec
309763241.0,1.0,1.0,36.8229941633436,1.90463762913846,4.452662603285299,0.4126694689136377,120-sec
318276743.0,1.0,1.0,68.98893010131083,2.7510923046534974,6.905540661987383,0.1273637072975808,120-sec
349853543.0,1.0,1.0,38.10706651190868,1.2702355503969542,4.685878761346526,0.1070985681752505,120-sec
354031822.0,1.0,1.0,45.710214755472926,1.269728187652028,4.833852872033639,0.07104613490777015,120-sec
373657095.0,1.0,1.0,130.78335963892874,2.539482711435511,10.801684487817859,0.1193224350447259,120-sec
416518822.0,1.0,1.0,17.353157569616087,1.269743236801176,2.4687859472492404,0.03378973742653205,120-sec
446153042.0,1.0,1.0,38.09266049148007,1.2697553497160037,4.329273064378885,0.06340441983856165,120-sec
450297919.0,1.0,1.0,126.17954086731008,4.869344697899543,10.32907963123047,0.1605762438535656,120-sec
457136207.0,1.0,1.0,192.15687588548985,3.5976507599706338,14.753187423587482,0.3269486197636944,120-sec
459220441.0,1.0,1.0,141.12007929647794,3.0970024717588283,11.745052774330164,0.0824239747940698,120-sec
459769560.0,1.0,1.0,72.79952530692466,1.9046387434951202,6.90567256082279,0.0749839647523518,120-sec
459800496.0,1.0,1.0,28.80182340155563,1.032323419410595,3.955497456399839,0.4104051890004807,120-sec
3895821.0,1.0,1.0,39.52577441358808,2.4154639919414933,3.98962597085424,0.1196838746856605,120-sec
5078977.0,1.0,1.0,187.9671924793876,4.611344675312083,14.249605804493115,0.1097540682379181,120-sec
9376636.0,1.0,1.0,34.70823985422358,1.5377068289845894,3.968249978109109,0.06886269361892401,120-sec
9454534.0,1.0,1.0,32.37764385280425,1.7501429109623885,4.314516510530805,0.1024260320792853,120-sec
14776551.0,1.0,1.0,70.34807141712326,3.4739788354134897,7.1074051153443385,0.08047795113367764,120-sec
18846134.0,1.0,1.0,57.55347395124043,2.416367226960478,5.421242502213002,0.2464516520671966,120-sec
21599489.0,1.0,1.0,42.615641953087184,1.5376778024309807,5.008486566884518,0.07060543073481404,120-sec
56939139.0,1.0,1.0,65.90149479238413,2.6360597916953634,6.5937913603874465,0.09404458115232688,120-sec
63816126.0,1.0,1.0,49.105185011213685,2.1921957594291825,6.290073123676312,0.12482332217011245,120-sec
82604982.0,1.0,1.0,37.815087052608646,1.30396851905547,4.041398966680003,0.2214663016526088,120-sec
85283539.0,1.0,1.0,152.39380606023892,6.14845327044192,11.985272607998409,0.14643351470756988,120-sec
95819194.0,1.0,1.0,79.79621520514971,1.9729833429844768,7.225040020662093,0.05147379813386215,120-sec
95860208.0,1.0,1.0,43.84411389530551,1.9729851252887485,5.13168995246168,0.12967209903755694,120-sec
98369078.0,1.0,1.0,71.41003938769617,4.1365571596531305,6.131374585333236,0.2072991401293915,120-sec
99380912.0,1.0,1.0,38.11938129672531,3.4653982997023007,3.0198129125296704,0.04443825615139689,120-sec
101643611.0,1.0,1.0,105.21039959619628,2.441591551810461,9.615138758478356,0.11790109829787805,120-sec
115861818.0,1.0,1.0,154.8007937428126,3.7810538701549055,11.92071319537536,0.11973164904519155,120-sec
119559822.0,1.0,1.0,285.20826629802934,8.490933118796278,17.122465762365643,0.8291694136180148,120-sec
137002071.0,1.0,1.0,22.84892177109786,1.3182070252556457,2.5402150477003387,0.0413494945332992,120-sec
138763917.0,1.0,1.0,32.83157732616691,1.5528448735349232,3.715147213358645,0.07435719497845465,120-sec
138764379.0,1.0,1.0,208.69763466191662,3.945963680582452,15.007747514713815,0.09450891006565952,120-sec
138780928.0,1.0,1.0,147.79651687051063,5.769833991941852,12.152404627899745,0.1059257176467518,120-sec
139033775.0,1.0,1.0,138.03174676954978,3.7011667114863513,10.670192812138687,0.10928460357397624,120-sec
139117507.0,1.0,1.0,69.56713573229456,4.156526977715714,6.7047571284822585,0.10199612765943868,120-sec
139124331.0,1.0,1.0,47.174556485103686,1.4775028876766283,5.832899971425853,0.048426539640777394,120-sec
139425856.0,1.0,1.0,104.08571733958358,5.9289332661788166,9.094957151675844,0.06952390310673981,120-sec
144352838.0,1.0,1.0,101.88921250421112,3.952598760939232,7.889357029899927,0.07459127245640525,120-sec
157272204.0,1.0,1.0,15.594166166604232,1.5160994884198549,2.1789108890323714,0.042820227210644296,120-sec
159507065.0,1.0,1.0,60.06574512532982,2.192180479026636,5.149753224185465,0.06105393323820155,120-sec
165686992.0,1.0,1.0,43.47909859192534,2.415505477329188,4.4117607947918565,0.14463992898877495,120-sec
165732427.0,1.0,1.0,45.502996017692574,3.281466058968217,4.7087330689004965,0.11201198043288846,120-sec
165945602.0,1.0,1.0,127.80391822538506,5.065720953607325,11.54322759514282,0.2448180058300337,120-sec
166648293.0,1.0,1.0,61.04623120325857,3.733042915307177,5.652050536460676,0.0459603285175038,120-sec
180626613.0,1.0,1.0,59.961933902249505,4.230118793809481,5.8291656982781745,0.1244541743762641,120-sec
199616111.0,1.0,1.0,59.78197984097885,3.7640505825801513,4.959991423944151,0.07177987874156015,120-sec
207492751.0,1.0,1.0,69.08143781950595,1.9927337832549767,6.391110151700651,0.0440987139571422,120-sec
233166803.0,1.0,1.0,58.47866444222249,3.4654023373168883,5.947841299211973,0.09045268150953004,120-sec
233460011.0,1.0,1.0,179.58364105815795,5.8639556263888295,13.523739571126356,0.13177639237370448,120-sec
272760235.0,1.0,1.0,177.1055117583036,6.366884784600487,13.671558640599404,0.19007809147677696,120-sec
288540117.0,1.0,1.0,39.10634838597967,1.318191518628531,4.267939759175812,0.10728160276861133,120-sec
307751137.0,1.0,1.0,43.59325902449947,1.7437303609799812,5.5833867812489055,0.4521319966524646,120-sec
309620641.0,1.0,1.0,26.360315363550573,0.8786771787850185,2.8566331525763022,0.276672455630714,120-sec
332475358.0,1.0,1.0,34.25133862288962,2.4151584926396548,3.5663037831499187,0.0612512490270986,120-sec
347328660.0,1.0,1.0,151.96354319886714,6.313671565568981,11.542800149080422,0.3063952692124721,120-sec
359031117.0,1.0,1.0,124.25991168800994,4.15658155294399,9.90919924846801,0.12930445960038733,120-sec
376522380.0,1.0,1.0,64.00762810103453,2.3948432282699983,5.095270836279006,0.2975371941046312,120-sec
376607875.0,1.0,1.0,207.826974953747,4.3753047358683546,15.11180381828934,0.10978579757218204,120-sec
393819701.0,1.0,1.0,122.39274828035653,4.1378331269159645,9.583304531444963,0.09324904395468976,120-sec
415007972.0,1.0,1.0,216.58799080745186,7.672651496215407,15.033424964013186,0.13098448728862871,120-sec
417542007.0,1.0,1.0,57.58540627467058,3.1007526455591834,5.696248721641092,0.1876261048015517,120-sec
459798203.0,1.0,1.0,139.57222426574094,4.594070077712472,11.649613248866725,0.11378368556542814,120-sec
9028990.0,1.0,1.0,,,,,120-sec
20304970.0,1.0,1.0,51.30504269449622,2.0431211692498508,5.856157211281358,0.1325031304429971,120-sec
28130068.0,1.0,1.0,155.8717755996553,5.851042627614689,11.967823442967813,0.12919947579916075,120-sec
28240967.0,1.0,1.0,56.3741025959029,3.113362668018308,5.615814267857701,0.0805602933586704,120-sec
92096788.0,1.0,1.0,311.7107297010762,10.813494393853347,20.63346018056011,0.15317307732430754,120-sec
95565027.0,1.0,1.0,75.34264996336692,5.580937034323477,6.196210309826085,0.0718744570374156,120-sec
105657000.0,1.0,1.0,37.12491303594325,2.349678040249575,5.083824027119875,0.36564126460894375,120-sec
154293968.0,1.0,1.0,153.9163588057386,5.2213514049144285,13.23626147111768,0.15824440271024093,120-sec
155969363.0,1.0,1.0,44.08864725057458,0.8752088784233152,5.057493154680863,0.05570598771592599,120-sec
156563667.0,1.0,1.0,30.425244895690998,1.638282417460287,2.9439314504102696,0.034218123118435945,120-sec
158020774.0,1.0,1.0,41.9190965026405,2.0014422733356203,4.877043527939838,0.12788025858915514,120-sec
159939904.0,1.0,1.0,54.7218843709105,4.985016381615036,6.080340595100224,0.0684738954001873,120-sec
159982728.0,1.0,1.0,193.3955971134597,8.383874743055657,14.135045161260575,0.13190239130781384,120-sec
161662022.0,1.0,1.0,52.608192335049154,1.6440060104702852,4.744539192906653,0.0824778575461242,120-sec
162493644.0,1.0,1.0,42.91131832469744,1.9571040452142368,4.058237392457235,0.11496037692873035,120-sec
162519445.0,1.0,1.0,21.866018646379366,1.1329543340092931,2.2348862658204256,0.306050377304462,120-sec
162692735.0,1.0,1.0,43.346086446094645,2.3920081149182693,4.160499654686005,0.02373267094497585,120-sec
166008026.0,1.0,1.0,66.80439651779416,2.925739993480036,6.419598733554139,0.06265573568770615,120-sec
198109125.0,1.0,1.0,59.80601045367766,2.4919171022365703,4.396884703370726,0.19392312432953407,120-sec
199499137.0,1.0,1.0,46.053589061732175,2.114705620181578,5.344680545244096,0.2454099331674073,120-sec
207392700.0,1.0,1.0,73.95751362597272,3.5106414695873127,6.2803435335330775,0.22454755674659305,120-sec
207395153.0,1.0,1.0,32.090526302550515,1.3952402740239336,2.7845597321173634,0.2907205401685426,120-sec
219481986.0,1.0,1.0,42.93895839265451,1.5861356662194268,3.982511386656932,0.1844777087284919,120-sec
232527658.0,1.0,1.0,95.48916844613943,4.212757431447328,8.801300737061311,0.1441952291053727,120-sec
274385458.0,1.0,1.0,45.94946268809975,0.876271040535876,4.524191006985938,0.0333203899162013,120-sec
298247218.0,1.0,1.0,64.65681442993922,2.4068526522143263,6.368270316398743,0.0922787605453052,120-sec
347390232.0,1.0,1.0,55.34467139179765,2.790487633199884,6.6984523201237565,0.1831996330748455,120-sec
377229624.0,1.0,1.0,48.278666348878524,27.65477004450323,3.5095143530746906,0.13231490975323895,120-sec
383426001.0,1.0,1.0,252.27073724676688,7.736927815188949,16.414304301073976,0.27831911219160865,120-sec
393012276.0,1.0,1.0,22.58809624708745,1.6134354462205316,2.59830946568571,0.08021354235373884,120-sec
393715093.0,1.0,1.0,90.35326957742396,3.457395519544285,9.066855538646005,0.4086169087429585,120-sec
397619850.0,1.0,1.0,152.07899903421634,7.208637568900173,12.322479777024055,0.0637245260248855,120-sec
409367346.0,1.0,1.0,133.16888982193584,4.9234976870786085,11.407768900588168,0.3703209235168936,120-sec
411279059.0,1.0,1.0,140.60175572957442,3.918409585906177,11.37786490331203,0.14836275604458835,120-sec
416023964.0,1.0,1.0,52.893271485430745,2.5744512669899926,4.65838843838154,0.33150264273635743,120-sec
417574741.0,1.0,1.0,40.2199128714895,1.812728467447414,4.588142176325015,0.05857538938831605,120-sec
450347564.0,1.0,1.0,57.70847903759105,1.7790667911396092,5.183323743379496,0.05368190095919615,120-sec
8395677.0,1.0,1.0,85.54578354804661,2.8118715199105107,7.847245720829233,0.05300903494316995,120-sec
8502091.0,1.0,1.0,146.10906573118245,4.97484605746439,11.36321133351493,0.1388404900126323,120-sec
17563758.0,1.0,1.0,328.2334044389138,12.76162824507145,20.932340676734615,0.18553399687256794,120-sec
29290962.0,1.0,1.0,65.55122148956936,6.336618077325035,5.840389204366613,0.2057674095233235,120-sec
39826324.0,1.0,1.0,110.20454863193758,2.8118923105303044,8.437137004743757,0.0639649654578615,120-sec
39983205.0,1.0,1.0,55.69690265967245,1.2977919066331438,5.431230933904813,0.03720722538072825,120-sec
57256407.0,1.0,1.0,21.088950192061333,0.4325938500935661,1.9271389026745296,0.033279686724570996,120-sec
68899042.0,1.0,1.0,34.066906493179886,1.0814890950215812,3.629066517777941,0.0601027886895382,120-sec
198560350.0,1.0,1.0,35.740979315710234,2.18822322341083,3.8801257204356174,0.09328479606134517,120-sec
219825662.0,1.0,1.0,34.08716836104797,1.5295524264572826,4.264090599070963,0.1019082655756942,120-sec
230224251.0,1.0,1.0,40.555738238340396,2.379269976649301,4.686479480713715,0.0722219977651894,120-sec
236322743.0,1.0,1.0,90.30460971182579,2.162984663756305,7.990598686600003,0.0459625765582183,120-sec
236340356.0,1.0,1.0,,,,,120-sec
236345250.0,1.0,1.0,41.853685386911614,1.9466830412517029,4.22261524123935,0.06481265520666339,120-sec
258145949.0,1.0,1.0,37.527893159786615,1.5140936721527751,4.342298279044593,0.08638360746859461,120-sec
274676814.0,1.0,1.0,51.37065241861789,2.1629748386786503,4.820752516486426,0.0629842307586829,120-sec
274677097.0,1.0,1.0,39.38806134692897,0.8752902521539738,4.815621842248717,0.043084966149366605,120-sec
274975751.0,1.0,1.0,15.60928947511117,1.5317527055015618,1.951742854393269,0.0220982122297344,120-sec
282850784.0,1.0,1.0,178.30057427287102,4.807123325984279,13.098560592386615,0.09227233224064156,120-sec
287035347.0,1.0,1.0,37.58330916699259,3.93313700584806,3.939236723051588,0.04359237861754445,120-sec
310506508.0,1.0,1.0,118.64018765002956,2.379292733181998,10.269141171277386,0.06335106454167945,120-sec
334753043.0,1.0,1.0,194.90547031366447,3.0590544668063866,14.931347765577154,0.17304780985588847,120-sec
362064341.0,1.0,1.0,43.618499526517496,1.75057523183348,4.133049962797525,0.036726307691280255,120-sec
390041152.0,1.0,1.0,74.73117598250714,5.840062956664816,6.85143265747532,0.04223171164195655,120-sec
8578224.0,1.0,1.0,57.25719941330576,1.8033763594741965,4.794016661911817,0.0605576430889702,120-sec
10357755.0,1.0,1.0,32.096598611324964,17.210167128696874,2.69388426980179,0.0431537866522564,120-sec
10361648.0,1.0,1.0,27.739587614024504,1.7428013160643658,3.1361053789609863,0.02395111240286235,120-sec
17652354.0,1.0,1.0,32.91173936922353,2.9304973410952453,3.3967446485891366,0.1156457754646784,120-sec
17652831.0,1.0,1.0,178.08400318745586,2.9304962549834532,17.50002194360576,0.1451256568981964,120-sec
18228140.0,1.0,1.0,37.19925629887021,0.8990756809394611,3.918407759472832,0.0862894524254398,120-sec
18385743.0,1.0,1.0,40.79548044562152,1.5733794111258987,4.554574771881216,0.09652154648654228,120-sec
18532769.0,1.0,1.0,44.39177668627385,2.247684895507536,4.419084727894816,0.048003507586936,120-sec
21902981.0,1.0,1.0,158.12638859695275,2.4724808451549047,13.977451980858298,0.10610683878362437,120-sec
24106576.0,1.0,1.0,54.10181141466422,3.6067874276442784,5.530445387236479,0.10062005883873626,120-sec
29439096.0,1.0,1.0,41.928958408695046,2.254245075736293,4.233225779379774,0.2380974798609743,120-sec
39302649.0,1.0,1.0,61.27633242900068,2.1334119607775857,4.999633998241314,0.0557839375884725,120-sec
39394970.0,1.0,1.0,52.03413865941175,3.5963119591818082,5.3061412957485325,0.03054398256247865,120-sec
39902866.0,1.0,1.0,50.04395452880304,2.0288089673839096,4.898726741452292,0.07471759768172065,120-sec
39931633.0,1.0,1.0,33.362609444255035,1.5779612574985509,4.231151158542667,0.08892637893916425,120-sec
43479575.0,1.0,1.0,82.95749604087166,2.0288518053474007,6.612554032243389,0.0767841308827321,120-sec
82599407.0,1.0,1.0,37.19969313182352,0.8990862388356149,4.212762290008759,0.0434256821291909,120-sec
85517670.0,1.0,1.0,18.540602403668395,1.123672872949598,2.5250696848296563,0.03971627318853585,120-sec
101927602.0,1.0,1.0,39.890209381587866,3.37100360971165,4.113670413430915,0.0492826982225369,120-sec
102985481.0,1.0,1.0,35.17080209098455,1.1236677984340062,4.131150336565606,0.07853351317597385,120-sec
103175158.0,1.0,1.0,86.63474412998067,3.3710017171198667,6.6993281700311735,0.07275743737549993,120-sec
115118909.0,1.0,1.0,120.82647382678672,5.410140619109846,11.0619478651163,0.09617624317948437,120-sec
115966324.0,1.0,1.0,46.469943578925715,1.5247950236835024,5.093131512668417,0.10609607482780384,120-sec
116044700.0,1.0,1.0,46.905567914355935,2.3961048624980603,5.072291969265981,0.0433251212864829,120-sec
140963534.0,1.0,1.0,42.83072933602621,2.2542489124224296,4.092653217239901,0.10252733657636254,120-sec
150482521.0,1.0,1.0,58.6122995598261,4.508638427678932,5.367769161198608,0.12349127773854325,120-sec
159740890.0,1.0,1.0,13.360069013669753,0.653481636538193,1.836239970371892,0.04676397041178885,120-sec
159893423.0,1.0,1.0,36.88535245055965,1.9604419609549413,3.6672090253447287,0.0218608593649596,120-sec
188588661.0,1.0,1.0,63.56973719284747,1.577972199822451,5.924225641581232,0.07931002348241595,120-sec
193774688.0,1.0,1.0,55.18289919803164,0.871308934705759,5.775560896783388,0.0639492185795909,120-sec
230237292.0,1.0,1.0,33.822429069233515,2.6968049756199486,4.23286612283647,0.1222821220919816,120-sec
233052254.0,1.0,1.0,61.33773737727182,1.7187457058429914,5.988846476399872,0.0766528014367633,120-sec
257305998.0,1.0,1.0,16.970221099910372,0.6743134211884918,2.186379548561185,0.0460153382796584,120-sec
257458670.0,1.0,1.0,211.62167967864082,9.665143097378175,14.226710539177251,0.20596024508397454,120-sec
257732522.0,1.0,1.0,55.181098286129895,3.5963241245542896,5.4078223702352215,0.04022693752014515,120-sec
274335507.0,1.0,1.0,40.12510351132657,1.8033754387113063,4.368436160073518,0.03999975404867135,120-sec
287151392.0,1.0,1.0,21.01279254073581,1.3484144945926744,2.5538272574178777,0.0509256995450826,120-sec
298496606.0,1.0,1.0,199.25819279975929,3.8210820954268736,15.765456683707097,0.4441343064217502,120-sec
307954564.0,1.0,1.0,80.70091167315834,2.7050584918377107,7.674614779620259,0.0567321775196698,120-sec
313550416.0,1.0,1.0,222.7155643470933,8.791403855806308,16.98839763263899,0.2777065936913097,120-sec
316638564.0,1.0,1.0,55.63029793687493,1.5733821638712122,5.397780988382695,0.0963965961629269,120-sec
320471421.0,1.0,1.0,,,,,120-sec
326209072.0,1.0,1.0,172.03576543033176,6.742094007720383,13.544720748017804,0.2096992684855161,120-sec
332628297.0,1.0,1.0,30.786113047796675,2.1782627156459906,3.588862049305502,0.04569940112012945,120-sec
334833530.0,1.0,1.0,74.2747714051199,1.7978764636640248,7.044939838596518,0.14272363683060174,120-sec
335953811.0,1.0,1.0,43.28505251151206,1.8035438546463358,3.9520745306308482,0.08155462825041065,120-sec
349378617.0,1.0,1.0,117.66971721626663,6.762627426222219,10.427933876302603,0.2599016119052386,120-sec
349977216.0,1.0,1.0,43.2800564790989,2.9304204907723204,4.5401572826575896,0.09599064995158096,120-sec
351699073.0,1.0,1.0,40.340882946941264,2.921623834597419,4.117453724110284,0.05055773690027896,120-sec
356234963.0,1.0,1.0,46.408730147505906,2.472135746356244,5.1074799451068635,0.059306753369111335,120-sec
368202409.0,1.0,1.0,44.83539127929491,2.022649230644884,4.937658631017467,0.055176273318459264,120-sec
376926482.0,1.0,1.0,72.13340688068848,5.86083930905594,6.281250721197063,0.06606001863966199,120-sec
392384826.0,1.0,1.0,27.95243724592185,1.5779601671084915,3.29940216798552,0.14628174996769264,120-sec
394049292.0,1.0,1.0,144.72069851919878,5.184697922027368,11.635594041478619,0.15334639664472324,120-sec
419752009.0,1.0,1.0,46.901741426830114,2.2548914147514485,5.113371530821516,0.07321836406317225,120-sec
422988816.0,1.0,1.0,23.259970330191397,0.8989360514083629,3.0518988686373567,0.03898156425291805,120-sec
459324624.0,1.0,1.0,167.71424823441453,3.38133564988739,14.319301608666574,0.1722415322723858,120-sec
460031340.0,1.0,1.0,42.14404633313724,3.8210602008711088,4.684035505085983,0.2261351445214368,120-sec
5420960.0,1.0,1.0,65.62786404369395,3.72356675425214,5.644807084389652,0.07598384661322474,120-sec
9733952.0,1.0,1.0,41.42524874709496,1.8618089324537053,4.054050126784041,0.0422004595214939,120-sec
43484905.0,1.0,1.0,196.4200477954588,8.145381128958602,14.295105854332926,0.33630902981230104,120-sec
68197238.0,1.0,1.0,83.64264207458635,4.14396401412553,5.464981110183097,0.0555067830279787,120-sec
71398771.0,1.0,1.0,38.16710492381154,1.8618099962834904,4.452236729026015,0.3627011868210019,120-sec
84781543.0,1.0,1.0,47.87412878822959,1.3086322220017197,5.205205976825796,0.06003872582661745,120-sec
149232965.0,1.0,1.0,39.14966948771159,2.835352107745124,4.323071444911789,0.0573820187107103,120-sec
150849749.0,1.0,1.0,137.07829268411353,3.48966218448021,9.583671106036233,0.08266594698686093,120-sec
158923666.0,1.0,1.0,53.52626382598321,1.8617830895994167,5.279733698266536,0.0698400503892102,120-sec
159813210.0,1.0,1.0,33.51215248353652,1.8617862490853625,3.467881283224994,0.02961714454013825,120-sec
198587057.0,1.0,1.0,66.55985964480186,3.2581749476476425,6.663111338916882,0.0745496696556919,120-sec
233621124.0,1.0,1.0,39.56241780154448,1.8617608377197428,3.891643316923957,0.045412374203432,120-sec
275154716.0,1.0,1.0,221.08723029990426,4.189021205682393,16.697459844024078,0.15027954060789378,120-sec
288846484.0,1.0,1.0,144.71219419829006,4.362085733181317,11.855652525223665,0.2780172889634285,120-sec
308234803.0,1.0,1.0,53.06101325887776,1.6290661965444926,5.071623723436896,0.04467928889010325,120-sec
311526934.0,1.0,1.0,52.595400249942244,1.3963380597329829,5.069208738289018,0.07541148137541405,120-sec
312848710.0,1.0,1.0,89.75039561270546,3.707792771363288,7.285557643216549,0.06774759789457979,120-sec
349612579.0,1.0,1.0,124.2751683730526,3.723600550503448,10.268309264563197,0.2889808848869437,120-sec
368205028.0,1.0,1.0,37.235966867994975,1.6290735504747786,4.293190046519683,0.08714242249335674,120-sec
372732731.0,1.0,1.0,34.443485657525656,1.8618100355419287,3.862947577054872,0.12261750499415268,120-sec
395503610.0,1.0,1.0,34.44228018855956,1.1635905469107968,4.4457672969164905,0.3568870781810054,120-sec
428890165.0,1.0,1.0,113.10272828904614,4.188989936631344,9.763920492177897,0.07400597096264325,120-sec
441731865.0,1.0,1.0,157.32153793038813,6.2835525504740835,13.039490074936428,0.23362758148171364,120-sec
31675742.0,1.0,1.0,59.61722986211194,2.4132089364608333,6.317427765859359,0.0525329192464201,120-sec
38943899.0,1.0,1.0,42.30651163187787,1.6138723783277662,4.257661227496607,0.15982883727136787,120-sec
41173048.0,1.0,1.0,56.549681157953465,0.7085932898316436,5.8099526397270544,0.02624964235185695,120-sec
91126170.0,1.0,1.0,36.58068603509177,1.9002953784463263,4.0821324193549495,0.0378242657430396,120-sec
97515725.0,1.0,1.0,324.0042388135625,8.313891758412524,22.091198100924668,0.17683536340676295,120-sec
97788348.0,1.0,1.0,192.40965138448382,4.988398369227356,14.317881314153604,0.1602026163224774,120-sec
100660877.0,1.0,1.0,84.56352885597161,2.3753800240441407,7.135440091802431,0.2029301682126428,120-sec
114990108.0,1.0,1.0,42.75623959575324,2.612881308629362,5.0954436575124005,0.03917698322934315,120-sec
141978023.0,1.0,1.0,37.780484297882964,0.9993892870483876,4.29961896464754,0.0264616387074836,120-sec
230953185.0,1.0,1.0,52.843129236909284,3.094417477837034,4.706864173678539,0.05945591393185305,120-sec
257463588.0,1.0,1.0,87.01272728182256,3.5412156451904555,6.299379388996612,0.26441531226852266,120-sec
259976119.0,1.0,1.0,114.72438563379372,2.494008383343336,10.528984376487807,0.0864623450171642,120-sec
260355953.0,1.0,1.0,169.858910178045,4.17524793670728,13.399508124750808,0.13890171589466235,120-sec
262576911.0,1.0,1.0,179.68292762775738,2.2104242053715524,13.954933292731544,0.035013057332025505,120-sec
271490910.0,1.0,1.0,39.431534385955175,1.1876968188540715,4.0921655034642805,0.5119897949572063,120-sec
278273545.0,1.0,1.0,96.44047346529123,5.938452799586905,8.836417765785301,0.1172646345765402,120-sec
280832088.0,1.0,1.0,37.177003494423374,2.4091136285046058,4.208601100720955,0.0507122189095348,120-sec
294209068.0,1.0,1.0,33.08043162100873,1.122321683494782,4.071562676955724,0.1257947438563489,120-sec
294325905.0,1.0,1.0,306.68420309640635,11.114431134201766,21.18601346496941,0.506387794605752,120-sec
300561691.0,1.0,1.0,32.74170607522351,2.7478053054955947,4.0100549601562205,0.0659619156207116,120-sec
302197766.0,1.0,1.0,31.829801196800407,1.4252149789612112,3.287474461053708,0.20289091065173645,120-sec
306577373.0,1.0,1.0,112.38778715889264,2.4560268172834867,10.24575396519718,0.07527798794549405,120-sec
309699014.0,1.0,1.0,315.25590013038084,8.104896154801025,20.022613623449182,0.16895289844462086,120-sec
325220689.0,1.0,1.0,291.88991144411614,3.5125139764635094,20.301407153060254,0.0986593394692665,120-sec
350140570.0,1.0,1.0,47.1490672315245,0.9748867284713684,5.255153125042713,0.0321896189436121,120-sec
355130607.0,1.0,1.0,121.8070338190064,4.164343036547224,10.197301538211788,0.11817846173967435,120-sec
370108288.0,1.0,1.0,166.2755535935866,5.938412628342391,13.255976601642804,0.3583066993502744,120-sec
370247831.0,1.0,1.0,55.151518545553074,3.2295934283431964,6.2902328455592205,0.17852528398419615,120-sec
370282395.0,1.0,1.0,23.53635668799264,0.7168433509033285,2.988316236723372,0.04748858589563925,120-sec
389349360.0,1.0,1.0,52.257931107452535,1.4252163029305258,5.805526085991707,0.0608745245457993,120-sec
394341775.0,1.0,1.0,218.10215104504104,3.822408832748154,16.2029051247283,0.1751949986676315,120-sec
401604042.0,1.0,1.0,79.92930285906598,4.047053309319799,7.255165219526862,0.4190363257236349,120-sec
423264337.0,1.0,1.0,48.45863433830424,1.6627962763143636,5.315406392050903,0.14941535929536506,120-sec
424878286.0,1.0,1.0,256.6302317929477,6.767125787643664,18.419732832180454,0.14244750052977825,120-sec
441430802.0,1.0,1.0,28.029168633091828,0.7126059821972497,3.3291100375810623,0.03960038354404345,120-sec
29716213.0,1.0,1.0,171.27755482729341,5.052435245642883,12.625984644162074,0.18148548494299274,120-sec
55781698.0,1.0,1.0,7.3187726781872655,0.4940943580210817,1.2710423045323318,0.02896190727565145,120-sec
137813648.0,1.0,1.0,61.73491213876951,1.7710835449647,6.231590250801716,0.09166601347929454,120-sec
144068001.0,1.0,1.0,33.254072407502306,1.98531775567178,4.1465854735760805,0.17573982938726135,120-sec
152865111.0,1.0,1.0,43.687208781303646,1.5790557390832625,3.958356920597865,0.0830108209687228,120-sec
175287978.0,1.0,1.0,178.8986163623406,7.454109015097527,14.777267466416285,0.19612997913887487,120-sec
201256434.0,1.0,1.0,62.00356215194176,1.1418703895385214,6.345122857835956,0.07196371252470299,120-sec
220424446.0,1.0,1.0,219.00547727328626,5.034608672949107,16.508812051028787,0.4050628440090289,120-sec
231057444.0,1.0,1.0,49.532841139018046,1.6996563135937564,5.118717517859719,0.22258666321338616,120-sec
231866624.0,1.0,1.0,207.32664161797143,8.379121507225491,14.366439458134716,0.09908283606921924,120-sec
234528187.0,1.0,1.0,43.367372659361045,2.943999188363936,4.470907300877677,0.0634655366133478,120-sec
237879536.0,1.0,1.0,37.95195390437895,2.2657882927987463,4.587894553651319,0.08909265681177866,120-sec
259862052.0,1.0,1.0,27.34657446822205,2.2694252670723682,3.876423699431721,0.0841314994876709,120-sec
9788262.0,1.0,1.0,174.5894958850132,6.897950109898332,13.481440775862081,0.6155372087971251,120-sec
12434508.0,1.0,1.0,156.93838532063862,7.045221632041049,11.680517536626404,0.122775604094377,120-sec
12975276.0,1.0,1.0,33.366297817835786,1.6683148908917893,4.0885965470239904,0.2769802185500076,120-sec
37653707.0,1.0,1.0,95.14392023135044,3.33003720809726,7.974916559045278,0.0969737070149707,120-sec
41233601.0,1.0,1.0,34.94932146888899,2.4434906959180864,3.5669669613614525,0.03698975865106945,120-sec
144403542.0,1.0,1.0,36.97642206515248,0.9481133862859608,3.8885290349541535,0.2994336743783223,120-sec
176285488.0,1.0,1.0,279.72307878956445,6.422213543637952,20.394949753015467,0.17564657857652038,120-sec
201897664.0,1.0,1.0,15.398615769920278,0.8614610220934421,2.00638835161731,0.0270364961539152,120-sec
364327598.0,1.0,1.0,46.62311335258333,1.1357640280775456,4.847604472193586,0.08720253091331859,120-sec
369643326.0,1.0,1.0,54.316945783896024,3.3352510569058933,5.364679899187163,0.2114041924522047,120-sec
406348921.0,1.0,1.0,580.1312099750726,22.835985652285103,39.5908760591459,3.550292433474127,120-sec
11568476.0,1.0,1.0,36.14498172238247,2.00805454013236,3.1485293209320133,0.1768136210977584,120-sec
29929917.0,1.0,1.0,123.8866565791856,8.559441727289183,10.605516888511033,0.7850737894138815,120-sec
33574569.0,1.0,1.0,70.50443550273913,2.4542683244624333,8.461119178725253,0.9426724510164064,120-sec
77481104.0,1.0,1.0,90.7453400157856,4.00347088304936,7.763015412384387,0.12886316907697098,120-sec
92198799.0,1.0,1.0,54.26945649323932,3.3362370795024177,5.092519276651416,0.0606797872732136,120-sec
101098749.0,1.0,1.0,53.418456327476385,3.6397344992669285,5.0692314786668335,0.07338041691796121,120-sec
123319998.0,1.0,1.0,65.68042771692528,2.4574309690006046,5.951937320342588,0.17819441445116618,120-sec
139482969.0,1.0,1.0,60.22744826318698,2.6767754783638655,5.238679354362813,0.3353993990606359,120-sec
241765429.0,1.0,1.0,50.15690759731973,2.6869771927135564,6.558990553627868,0.15126009791241166,120-sec
244161085.0,1.0,1.0,118.4774578527622,3.785933803565712,9.841974940414836,0.1337679140844949,120-sec
287166736.0,1.0,1.0,89.67604237169178,2.453822054946791,8.526411988906007,0.1438044534649831,120-sec
309701282.0,1.0,1.0,191.83411984794319,4.17987187742078,14.41300137182601,0.21391555167280346,120-sec
380908091.0,1.0,1.0,155.70643063683522,9.36915485207318,13.23466525030262,0.09285146440041184,120-sec
408050281.0,1.0,1.0,63.61011980940548,2.0017170569393308,5.786268529671191,0.1046569048472405,120-sec
423666787.0,1.0,1.0,173.05734327113987,7.136385289531533,13.316907709232357,0.743966966940377,120-sec
439491244.0,1.0,1.0,55.30615568884,2.007078230643387,4.4169455077415405,0.17042339924491626,120-sec
7599234.0,1.0,1.0,46.42493473527714,2.2757320948665267,4.988446270434904,0.4291092086612521,120-sec
13884047.0,1.0,1.0,76.8693991009173,2.2883988906903667,6.42879437209641,0.07720512575260001,120-sec
36838690.0,1.0,1.0,78.28632456392894,2.5033417738465644,7.434037577883114,0.11680135011798895,120-sec
65435335.0,1.0,1.0,35.95749669753283,1.3654745581341563,3.9184778184163385,0.06094302304810755,120-sec
120956775.0,1.0,1.0,41.873560932128704,1.3654422043085432,4.7347151759789785,0.0476439833723258,120-sec
140158171.0,1.0,1.0,61.44525993977662,7.054826141233613,5.891511592779077,0.0582647311650688,120-sec
170678919.0,1.0,1.0,71.00222251471877,6.371994328243992,6.755790125620848,0.0627755854942435,120-sec
198035227.0,1.0,1.0,54.1633676787949,2.5033489263308577,5.119354546723945,0.17823845127631485,120-sec
200282962.0,1.0,1.0,268.0808963253905,13.654375025062304,18.977902872866785,0.21619285403674832,120-sec
231817614.0,1.0,1.0,81.51999228405724,2.299281833652892,7.433758542334026,0.10234417661859836,120-sec
235057253.0,1.0,1.0,46.39286685624896,2.934828560249322,4.659133502832117,0.1418202342074037,120-sec
237921781.0,1.0,1.0,194.3520938086829,5.234306976112067,15.67926580876204,0.4247905949110722,120-sec
290657774.0,1.0,1.0,38.32146294012788,1.2541569689496406,4.4013255130979125,0.17109820136627535,120-sec
301331302.0,1.0,1.0,91.48415533446443,4.323877988444835,8.767242954315309,0.6426791678587636,120-sec
347021694.0,1.0,1.0,37.32224547227345,0.9102986700554504,4.561460124036978,0.4094701435902728,120-sec
416719209.0,1.0,1.0,46.8795191942097,2.04813433372761,5.2671400311608885,0.06257793254391195,120-sec
439878227.0,1.0,1.0,104.68481951952795,3.641211113722712,8.239011587830195,0.09021373703124697,120-sec
1332563.0,1.0,1.0,212.99991842959216,8.502097584374482,16.601718962317932,0.29088788301572593,120-sec
4070412.0,1.0,1.0,77.30455898995903,4.468471617916705,8.810044041850276,0.21461522226152768,120-sec
20094149.0,1.0,1.0,34.60734918786402,1.3018438565967685,3.9989454114199536,0.10125904058421724,120-sec
21506935.0,1.0,1.0,30.48497426998928,1.518824340853559,3.8460351880226415,0.1180008458019399,120-sec
67717735.0,1.0,1.0,47.724494539982615,2.2301165672889063,5.261626797002258,0.09622009964168396,120-sec
138941699.0,1.0,1.0,74.41554082640666,3.5862911241641764,6.568809136771432,0.07268018985687205,120-sec
143094854.0,1.0,1.0,92.02032088694789,3.1269041078089046,7.496301878728071,0.4003553410565357,120-sec
153164658.0,1.0,1.0,39.87814440585857,2.2403451913403667,3.9106392056977524,0.04663667840816545,120-sec
160302354.0,1.0,1.0,,,,,120-sec
167798670.0,1.0,1.0,205.5849860541173,5.641382203068132,13.058731111166413,0.1127835841778868,120-sec
179014841.0,1.0,1.0,51.01275058528161,2.9086217438976334,4.796674454848732,0.0874905145145814,120-sec
219168944.0,1.0,1.0,191.6549443860406,4.349204486823922,14.982910160202279,0.10744654171181614,120-sec
248661644.0,1.0,1.0,139.15811789879598,5.129225499474856,10.232889641260982,0.18216054161480064,120-sec
271550749.0,1.0,1.0,29.183097943086103,2.386721764862063,3.504093708443857,0.12308065726561175,120-sec
298904525.0,1.0,1.0,82.06725661656122,6.021238936541174,6.289779427493764,0.07769107790570245,120-sec
317094235.0,1.0,1.0,43.720359628071975,0.8678979578773571,4.729340169384678,0.0484809858319352,120-sec
332648771.0,1.0,1.0,31.71353920682877,1.340008698880089,4.2165607058093455,0.0504353561728985,120-sec
345639641.0,1.0,1.0,36.31533371200244,1.3450123597037944,4.146802719112043,0.08665448731811715,120-sec
354516980.0,1.0,1.0,27.23754641010613,1.5628100399241216,3.580176004483643,0.0635213408818822,120-sec
354555265.0,1.0,1.0,30.91901100088685,1.51882861056988,2.9995730716411653,0.06697778396335625,120-sec
381975585.0,1.0,1.0,43.01337671610989,2.464308041027131,4.9511837021243705,0.08553496592001769,120-sec
394655172.0,1.0,1.0,39.34480275439199,0.8942000625998183,4.7066958647333035,0.0607676103939396,120-sec
408076021.0,1.0,1.0,50.673152208339864,2.6906098517702586,4.912389875354457,0.11257180638269254,120-sec
415369739.0,1.0,1.0,81.91946944654639,1.7808580314466624,7.653950200771401,0.10198214481225684,120-sec
443758608.0,1.0,1.0,79.48744624021629,3.3491901505709123,7.200804765979178,0.444625751472858,120-sec
454224176.0,1.0,1.0,148.96782770391536,6.2629116752396925,10.827218946339032,0.1336884135334486,120-sec
10826938.0,1.0,1.0,60.04650076466015,1.3269944920366896,6.50990849516014,0.04563210693827585,120-sec
22645654.0,1.0,1.0,73.9798047908116,3.3174800354624026,6.240585363903596,0.07949479004383915,120-sec
24891586.0,1.0,1.0,95.4097699980319,3.583465539832184,7.8820100139642095,0.1289456987386179,120-sec
26460543.0,1.0,1.0,28.66731931314264,1.1198171606696352,2.9342063603649415,0.0586122197035965,120-sec
34135088.0,1.0,1.0,27.324051997268143,2.015708753896829,3.6424112666401034,0.15072319489583585,120-sec
49251419.0,1.0,1.0,29.563350159322468,2.0156829654083506,2.7019641534799184,0.0328008784012108,120-sec
65900170.0,1.0,1.0,125.51172361821924,2.6539923936892222,10.869280235935063,0.2924788623503262,120-sec
78573148.0,1.0,1.0,96.75257468984972,4.4792858652708185,7.358988233153923,0.1859094874312816,120-sec
134224723.0,1.0,1.0,55.62314923492835,1.9904904298781505,5.644716946665206,0.03814638484202645,120-sec
139542215.0,1.0,1.0,115.1208544710053,5.5992633497570665,10.197185244517945,0.11209054981394304,120-sec
148403652.0,1.0,1.0,15.371105225710595,1.1058349083245034,1.8486812019072043,0.1342044869077321,120-sec
157528236.0,1.0,1.0,,,,,120-sec
170273501.0,1.0,1.0,98.08739934084696,6.192665572815585,8.586647812692075,0.0530290390577823,120-sec
235489348.0,1.0,1.0,47.03252837967696,1.567750945989232,4.0659117072429165,0.39769680790915496,120-sec
255783203.0,1.0,1.0,36.28230358402772,2.0156835324459834,4.3727427533788505,0.17451088356825914,120-sec
268772552.0,1.0,1.0,35.8341842773436,2.0156728656005747,4.459182513411537,0.1753101299897621,120-sec
284417883.0,1.0,1.0,82.98281442461136,2.6625501954420803,7.947076857442199,0.20459569222918408,120-sec
317190842.0,1.0,1.0,91.82785845003711,3.3595557969525767,8.247007595057692,0.1815351888082439,120-sec
317870303.0,1.0,1.0,151.8460495511326,8.286583825061811,11.604425294914124,0.14466455123304112,120-sec
5928970.0,1.0,1.0,43.16663561050747,1.8566294886239805,4.045014546990516,0.06658501958325995,120-sec
59975857.0,1.0,1.0,37.406520317810674,2.3090444640623886,4.198383533217465,0.3705258007501889,120-sec
62213218.0,1.0,1.0,73.0880009735842,1.850329138571752,7.5165647179867054,0.1355524367689753,120-sec
88626405.0,1.0,1.0,100.25651572305685,3.945279553916592,9.830604043797443,0.08701368439715734,120-sec
108574339.0,1.0,1.0,25.50141540780807,1.6228173441332403,3.2139516793435465,0.05394158320130435,120-sec
173870171.0,1.0,1.0,50.33715249066999,3.0017567999023385,5.16745702370393,0.1003537348326579,120-sec
182747470.0,1.0,1.0,30.979304154004275,1.5886822643079128,3.5901108675227142,0.0937633029156932,120-sec
187809824.0,1.0,1.0,86.04090268871239,4.394562234100904,7.439916764749768,0.5046694709318547,120-sec
262605797.0,1.0,1.0,70.80090872178566,2.776506224383752,5.729991234517348,0.5503881889842703,120-sec
265237639.0,1.0,1.0,28.713128763775273,0.926229960121784,3.075278806084485,0.10824528970308206,120-sec
267832211.0,1.0,1.0,163.46773414230282,4.771122191783675,13.58591508470788,0.15524475452097158,120-sec
270627520.0,1.0,1.0,281.64906416874976,6.960026297415568,18.38070810421115,0.30261423498888185,120-sec
274206139.0,1.0,1.0,65.78905990038115,1.3899097162052314,6.761219752915933,0.09051896112237924,120-sec
279865090.0,1.0,1.0,39.453447091660145,1.6245537037742397,3.7132656086268367,0.10162929115711436,120-sec
334355662.0,1.0,1.0,32.38063524172142,3.469353775898723,3.014902702382193,0.0344961379025685,120-sec
349121749.0,1.0,1.0,47.75718046015568,2.0864787579679667,5.186307602299352,0.0795859125522673,120-sec
350231162.0,1.0,1.0,38.87122051521134,1.6196341881338048,3.8591976760801208,0.0563618908554657,120-sec
409894172.0,1.0,1.0,340.4917556441982,10.409055029883774,22.14742397919569,0.14463646365261515,120-sec
413076001.0,1.0,1.0,54.5894415520502,1.6191783511201336,5.010947631547036,0.4341163490122262,120-sec
437032207.0,1.0,1.0,80.98166991056627,3.9333953956560777,7.925473160812556,0.0412141322691099,120-sec
455209964.0,1.0,1.0,63.93513124117397,3.706384419778201,5.594531342066102,0.1525502468607178,120-sec
18073590.0,1.0,1.0,25.427033101936175,1.1993883538649133,2.790107754819935,0.2010203814557918,120-sec
26263016.0,1.0,1.0,179.68886141753322,7.427139605258034,14.27349041646178,0.19547234248799225,120-sec
32645011.0,1.0,1.0,33.43611157593121,2.0682130871710034,3.5265862815597973,0.03523612868492405,120-sec
176773905.0,1.0,1.0,85.65906156464627,8.37448925911346,6.883327532206911,0.14777615088051285,120-sec
178833080.0,1.0,1.0,97.77980078271858,8.627629480828112,7.89654776088228,0.19606286973628645,120-sec
189113383.0,1.0,1.0,97.24433703217949,5.269397573172284,6.504206723979199,0.40590104153779016,120-sec
280871263.0,1.0,1.0,121.65336327138806,3.8467466647079216,11.697092632190053,0.1978416890936616,120-sec
297850978.0,1.0,1.0,43.5472940246277,3.2172143342732857,3.8663032183296853,0.03308866802611505,120-sec
405647174.0,1.0,1.0,94.90577467418017,4.074237801669348,7.9686206827035475,0.6693809979593293,120-sec
1008761.0,1.0,1.0,53.73634007821389,2.6626114453169047,4.742452748229387,0.6988874676286363,120-sec
2972571.0,1.0,1.0,30.97066743596435,0.9529436134142876,3.450287168126967,0.12321991262785788,120-sec
55107470.0,1.0,1.0,60.998004499630156,3.1467224543460013,5.715104420424013,0.08278611529268826,120-sec
102627317.0,1.0,1.0,54.14060013693089,1.9335928620332479,6.572908267670485,0.20312282972469475,120-sec
141907682.0,1.0,1.0,42.96234577065093,1.6039275754376376,3.9537523978866114,0.14980883495427494,120-sec
144195545.0,1.0,1.0,84.67312376845425,1.9353856861360936,8.332296184931637,0.0889775696854169,120-sec
146589816.0,1.0,1.0,44.956016337035024,2.900388150776453,3.4005069004439563,0.0346808968620635,120-sec
152022381.0,1.0,1.0,60.96069009046614,1.6933525025129477,6.505063548687018,0.12152701717747802,120-sec
179198279.0,1.0,1.0,54.13238765611389,4.389112512657881,4.724589434971665,0.06311818125211621,120-sec
179300700.0,1.0,1.0,45.841874915082634,1.7068783213062702,5.131361053076573,0.0823679341757448,120-sec
181021137.0,1.0,1.0,57.16872572593532,4.124397046360059,5.927656459583429,0.06706889943205044,120-sec
302372658.0,1.0,1.0,53.799574988914394,1.9844105528697893,5.641285371398214,0.05153701546354035,120-sec
307569458.0,1.0,1.0,96.70375058789459,2.633022912046634,8.586158754672901,0.07921273547224847,120-sec
347677417.0,1.0,1.0,50.31944693317999,5.080328776907597,5.478278017952894,0.048591433795321,120-sec
410363878.0,1.0,1.0,56.57019503444455,2.9260445707471305,6.004717410112505,0.045513952077345946,120-sec
433007023.0,1.0,1.0,27.093782778626288,0.9676350992366524,3.5461649502223658,0.0578330041082024,120-sec
437243554.0,1.0,1.0,435.49308327320983,11.948018522053331,25.58435950861447,0.7713834459017779,120-sec
1650025.0,1.0,1.0,51.57094879498332,1.910035140554939,6.6481124326078165,0.5989466728875329,120-sec
15635185.0,1.0,1.0,41.06682893219217,2.596178840540883,4.148693563366162,0.135578537698195,120-sec
22564687.0,1.0,1.0,37.343716078825466,2.363526334102879,4.228987186490502,0.3354539401923346,120-sec
122034306.0,1.0,1.0,56.52178577283104,2.569172080583229,4.84988843673895,0.5584074841611555,120-sec
125482755.0,1.0,1.0,147.6670305189255,4.0489347077769935,11.588754610432046,0.3304299309975782,120-sec
231736976.0,1.0,1.0,40.10063284655495,16.83236440472676,6.348961490658484,0.50746783335553,120-sec
349188843.0,1.0,1.0,56.20921058403985,2.143571590069317,5.3771543841034015,0.06937513796445224,120-sec
357530618.0,1.0,1.0,85.26660051874259,1.6672240324893863,8.071579079800982,0.0977144826514955,120-sec
375056210.0,1.0,1.0,52.339640047152,1.665352183318472,6.8892004379887615,0.2462686217819993,120-sec
437325903.0,1.0,1.0,40.489507439391865,2.1435621585560405,5.478141321093746,0.1295635090454965,120-sec
448741116.0,1.0,1.0,86.49789926387724,4.130517661477285,7.846567130280873,0.20110540259172044,120-sec
38511251.0,1.0,1.0,684.5591894505022,4.994296855549977,40.50509276365668,0.1973174298939568,120-sec
200093173.0,1.0,1.0,582.6400501093902,22.32744717572478,37.707355369840535,1.4703784074263169,120-sec
208789160.0,1.0,1.0,405.35808159151367,5.7201140414541936,29.068353619809947,0.20375708391065567,20-sec
169225390.0,1.0,1.0,161.99970393288982,0.0,10.478063619106146,0.00663357913910985,120-sec
421444084.0,1.0,0.0,979.8783631005192,36.57891423817904,53.35205181693218,0.3424313968681431,120-sec
52702896.0,1.0,0.0,302.31788215381215,12.918581763154124,18.775903169562717,0.2932971588293398,120-sec
24004552.0,0.0,1.0,621.9539237633871,25.817753895588,34.99363757520018,1.7846188801142695,120-sec
244241918.0,0.0,1.0,349.22682989245607,26.11883447293673,24.714431917992105,0.14673373304920825,120-sec
342169249.0,1.0,1.0,435.87852682213514,9.687845526906784,26.75768804999229,0.21471473118191395,20-sec
9967949.0,1.0,1.0,663.6785702952571,8.626572830928637,41.66267129122645,0.3109585449737722,120-sec
38696264.0,1.0,1.0,188.9211888111824,1.9916005848455427,15.35037573580077,0.05611219124729765,20-sec
279342892.0,1.0,0.0,1155.9777697437405,13.613084628974436,63.4027772502131,0.24093820063693625,20-sec
259291108.0,1.0,1.0,1191.1528968673276,18.24647807551673,65.78678495610608,0.5207429281588531,120-sec
410153599.0,1.0,1.0,347.26818234438485,3.5932038699138777,23.14748903940766,0.16210206516870498,20-sec
76386508.0,0.0,1.0,366.73268653363334,39.413756403278825,21.711796331334682,0.28857922075797937,20-sec
67112948.0,1.0,1.0,333.28392893850486,10.219158796720707,23.456991846823147,1.6320407438600029,120-sec
318930697.0,0.0,1.0,425.8050365933708,221.1388107374157,28.501224905783435,0.2912233724909878,120-sec
241000346.0,0.0,1.0,313.388803357294,14.462304285933895,21.764247679217164,0.3664598258416145,120-sec
381976956.0,1.0,1.0,80.0721541320233,0.4957479968372951,7.635118597264036,0.025121591551886896,120-sec
296757803.0,1.0,1.0,377.2357510880212,10.994921337453263,22.039693703640513,0.17497122244529167,120-sec
452810859.0,1.0,1.0,375.58885346269255,5.3767566257707236,24.439461506383772,0.5077816626175071,20-sec
456905162.0,1.0,1.0,1127.6416650053272,20.71514853255917,60.340175600168564,0.4407397490588991,120-sec
82629956.0,1.0,1.0,367.44014810621263,5.540458777727139,23.395517182776327,0.09725893911729594,120-sec
266022642.0,0.0,1.0,398.34924381957154,79.164078263895,27.087894272134882,0.4364471576439133,120-sec
307979845.0,0.0,1.0,389.75735406680053,14.925852966115912,26.835815198330213,3.357024678377096,120-sec
377295633.0,1.0,1.0,421.2212400009771,7.415170641271571,29.761031178208786,0.32351101232842794,20-sec
458283753.0,1.0,0.0,419.496736590862,17.911342046576774,28.13335099277221,0.4295201771944832,120-sec
253929734.0,1.0,0.0,224.2541011089764,7.537952978452978,17.121430052820127,0.10539657647390037,120-sec
181165209.0,1.0,1.0,259.4264739780064,4.568708082970447,18.897150236344046,0.1285424354499689,20-sec
53688090.0,1.0,1.0,1319.3169675320353,22.18990475810529,71.13623430837663,0.6087894445225429,20-sec
165165362.0,1.0,1.0,369.0849421954493,10.993532252796511,21.392365480915405,0.19226252862047666,120-sec
141810080.0,1.0,1.0,3344.471293,51.405268,141.128054,0.396747,120-sec
98042934.0,0.0,1.0,327.9812923226903,26.22961199191969,22.727326578250562,1.943188008566505,20-sec
99739128.0,1.0,0.0,213.45049169466807,4.563345626823492,22.15128836676282,0.22081245458200272,120-sec
92226990.0,1.0,0.0,1098.6185802519888,42.99974873212921,60.34447496489639,0.8752529738940815,120-sec
332841833.0,1.0,1.0,351.4593267589132,14.960538901056594,24.304579191110424,0.4818397844496456,120-sec
176376543.0,1.0,0.0,485.2262838266958,29.72151715318973,32.16519804212166,0.6808145277674313,120-sec
303584701.0,1.0,1.0,313.38321845727023,7.613454396246652,20.832501196004266,0.25784456303739844,20-sec
98666300.0,1.0,1.0,448.06880638423485,14.555101353882776,27.686844570900305,0.32081956761543395,120-sec
302272002.0,1.0,0.0,478.44962272284914,17.011542141256854,28.03905623763241,0.3295548957864405,120-sec
260079513.0,1.0,1.0,509.65047545363603,3.477925478148478,32.5270495202978,0.1261681663194309,20-sec
272784360.0,1.0,0.0,275.84963855183724,6.9551467989296905,19.79586740165961,0.117264992596592,120-sec
117396498.0,0.0,1.0,323.28734906734434,15.625907139767095,28.59091082029809,1.1371382506026269,120-sec
233056745.0,0.0,1.0,599.3346925588346,25.70157623656189,33.652768242728456,2.9359480224783887,120-sec
250920640.0,1.0,0.0,272.1238380710595,8.849555709627964,18.11237569555089,0.2745135283622773,120-sec
41533357.0,1.0,1.0,1791.4194179846445,31.60758325602273,91.143778964923,1.0064083923231948,20-sec
237878860.0,0.0,1.0,399.91910463712907,24.29367019159907,34.58271574337021,1.454421154335499,120-sec
231828422.0,1.0,1.0,453.0345874843149,10.676130483443757,28.13402588277272,0.6164149174377975,120-sec
421845505.0,1.0,0.0,660.6017452044431,20.48495132711605,36.15559422785928,0.4726290060350991,120-sec
401818985.0,1.0,0.0,871.5566967278647,37.50365427215337,52.39065630600958,0.6938151218135786,120-sec
261593405.0,0.0,1.0,491.23402660269613,19.70189946267493,30.27623689054657,0.4506345296852174,120-sec
352409049.0,1.0,0.0,88.4124424999399,3.8191119870384402,7.641615034210927,0.05978483243176355,120-sec
140052371.0,1.0,1.0,281.2530866931577,13.284278633477586,18.039913432936377,1.5781836597630683,120-sec
189409336.0,0.0,1.0,251.4452157273649,28.982429187845785,24.50846964015961,0.2251809281107739,120-sec
154011403.0,1.0,1.0,600.5374758070623,12.107269003300415,36.61052235173013,0.3990525745657685,120-sec
154345418.0,0.0,1.0,625.1084152894198,22.744469454262344,40.69591833301079,0.8012546169819857,120-sec
281667171.0,1.0,0.0,1598.2960203522891,38.337105136983844,82.54436648871643,0.0,120-sec
37748420.0,1.0,0.0,555.8686893485266,10.740783358118053,34.71864030808461,0.2161186641002749,120-sec
120010068.0,0.0,1.0,702.1773521814981,26.74035268823434,46.04970210310646,3.670442007918268,120-sec
235568273.0,0.0,1.0,218.43393801620803,13.210811683983385,16.63346330159856,0.33211638678124444,120-sec
274015595.0,0.0,1.0,148.80754024395682,73.16182555241573,12.358209599746294,0.1566450585516605,120-sec
86228566.0,0.0,1.0,399.2886691664544,84.24361263544546,27.86362051643167,0.4152796559676021,120-sec
278183342.0,0.0,1.0,545.3464417297834,43.70805782229186,32.89422607073827,0.9889710448056128,120-sec
147284977.0,1.0,1.0,113.61134189049864,2.7514351214651565,10.355055927549618,0.07696681588727207,120-sec
204448089.0,1.0,1.0,41.58935210303904,1.671933752885991,3.75664634128484,0.2315641394622245,120-sec
237919436.0,1.0,1.0,38.69891782789745,1.9845598886101248,4.204569358890279,0.049744455168676496,120-sec
238811095.0,1.0,1.0,42.136374414015,4.981640324809657,4.714127670873214,0.08503410875931736,120-sec
260004064.0,1.0,1.0,54.82106611099898,1.9606304728158364,4.9573784746219385,0.0357287650638622,120-sec
260004910.0,1.0,1.0,12.327957778559167,0.0,1.7897011419519333,0.0374166762588352,120-sec
290495172.0,1.0,1.0,60.227195255184924,3.3171604959826446,5.451355422564625,0.0495778522721139,120-sec
300577607.0,1.0,1.0,31.496216006381445,2.920178967479078,3.0751691341185605,0.049893163747848746,120-sec
144180725.0,1.0,1.0,34.87785419817973,1.8001473134544383,3.2203224207012475,0.5947886383446124,120-sec
178349811.0,1.0,1.0,58.220466255405995,1.7754652987671449,5.325315272260799,0.05157950235508975,120-sec
209457341.0,1.0,1.0,51.23762829061897,1.3081947648668688,5.125827772305273,0.05452426296423815,120-sec
279484329.0,1.0,1.0,20.34099873595118,1.331410826353169,2.1272648219421284,0.4630270724252252,120-sec
279538417.0,1.0,1.0,48.74444474902901,2.2190187290908407,5.122624657039391,0.2937545224477009,120-sec
30958971.0,1.0,1.0,10.577325120200495,0.8907221153853051,1.393979401065404,0.05256419264682195,120-sec
100759620.0,1.0,1.0,34.48097065618711,1.482462114199123,3.9844357167707742,0.2084479482494259,120-sec
151562239.0,1.0,1.0,,,,,120-sec
165186105.0,1.0,1.0,33.21231362666393,1.9589032165860727,3.849488087179149,0.0618367020060033,120-sec
178879091.0,1.0,1.0,10.688893055068627,0.4988150092365373,1.7594581412236292,0.020791411785909,120-sec
178894226.0,1.0,1.0,61.42554824790388,2.4940767850076924,5.371090484440672,0.02583068221653655,120-sec
246905632.0,1.0,1.0,44.76397300324098,2.2494458795598504,3.740677508822565,0.1191497850136789,120-sec
232193953.0,1.0,1.0,40.475899484807684,1.9447879632340024,4.359542125854398,0.0695031759523923,120-sec
393479787.0,1.0,1.0,39.342918864294035,2.82703608605706,4.208598694731403,0.1434607141611521,120-sec
397148644.0,1.0,1.0,34.03063441806338,2.3853248423876217,4.030257745366239,0.05121351109773845,120-sec
17661643.0,1.0,1.0,39.48042800918157,1.891277988463795,4.21077844736656,0.05932578902519565,120-sec
122987692.0,1.0,1.0,48.39700868657153,2.300967132483592,4.204471033240397,0.04036346017260015,120-sec
389874869.0,1.0,1.0,149.34515951160162,5.206962772195297,11.935394512676853,0.5389133502956716,120-sec
29868657.0,1.0,1.0,48.322706386240604,3.2024515474905013,4.7016571022898255,0.08810738099364898,120-sec
130728280.0,1.0,1.0,37.618169840528715,1.8462905443204285,4.073500281482878,0.07285802460718879,120-sec
189479494.0,1.0,1.0,49.122444285004654,2.3207453992915568,5.956105914260773,0.2023841514169908,120-sec
277696341.0,1.0,1.0,32.85298882922829,0.9627249473766532,3.029350055154201,0.14570633260815374,120-sec
289596470.0,1.0,1.0,13.789445025356619,0.4714340179609104,1.4885701553852486,0.05535298965261525,120-sec
144105790.0,1.0,1.0,56.3287458436605,1.9216629712123,5.678009035478518,0.07890448170437639,20-sec
183647999.0,1.0,1.0,39.98505970721797,3.3621071225288404,4.303808969932386,0.10623210993040684,120-sec
185240401.0,1.0,1.0,33.268790711904614,0.960831500704824,3.9217084918951786,0.0898270641630665,120-sec
363348787.0,1.0,1.0,193.1305804137245,4.321131693532679,15.459031013533455,0.1288362076347162,120-sec
422250290.0,1.0,1.0,35.463893401286825,0.968297430751857,3.6933455400058217,0.0669905203183287,120-sec
434486482.0,1.0,1.0,47.51152416773997,1.9100110218186968,4.666538928507427,0.12630441939470935,120-sec
443581527.0,1.0,1.0,35.39420307154288,1.4446613498588938,3.948480253750915,0.09342743917722,120-sec
288059141.0,1.0,1.0,10.570634897559714,0.0,1.3515027443356118,0.04572906679022275,120-sec
334787070.0,1.0,1.0,58.06610150899789,3.7689964468315047,4.915575983887268,0.10066759525470684,120-sec
335660361.0,1.0,1.0,15.111640778730273,1.903828759525075,2.0766781543787025,0.06131480892400315,120-sec
423591832.0,1.0,1.0,42.67056002552828,2.383830169023927,5.714964240617513,0.4553265147827314,120-sec
423604489.0,1.0,1.0,34.86997473331491,1.89768569977224,3.6994841094291377,0.2606001828032276,120-sec
47622411.0,1.0,1.0,278.28005120997113,5.476606173873961,18.815773648626823,0.1706255734451556,120-sec
89027517.0,1.0,1.0,71.98525737216454,2.8509012820659336,6.6276255562370885,0.20616559488224115,120-sec
373016628.0,1.0,1.0,101.63837282573998,2.6543209443065976,9.367801505441784,0.1054454325889082,20-sec
380527368.0,1.0,1.0,39.480890420899655,1.9811199494358256,3.871574232412008,0.07019662804249545,120-sec
456059585.0,1.0,1.0,44.05967661136554,0.9668267594970494,4.41462269094263,0.03953689769616315,20-sec
154598998.0,1.0,1.0,33.25386767611355,1.3573007214740258,3.9290818669821257,0.075357704442583,120-sec
346701096.0,1.0,1.0,31.09965270874486,1.231669414207719,4.117350099793043,0.4662219682041615,120-sec
352567017.0,1.0,1.0,46.14388066838369,2.192108345291388,5.0456417691620405,0.0680873323386839,120-sec
372387876.0,1.0,1.0,17.705463572675818,0.4510946133165809,2.666021393815272,0.05429746875818955,120-sec
382037803.0,1.0,1.0,53.52342586791255,2.0351112497305195,5.57283457633212,0.07648561058619216,120-sec
389675244.0,1.0,1.0,,,,,120-sec
409780566.0,1.0,1.0,52.7090452221861,3.2561572338030023,6.528716752179264,0.7994704384205016,120-sec
142445417.0,1.0,1.0,42.012782823739826,3.819343893067263,4.656681571711146,0.04218159012829754,120-sec
99486292.0,1.0,1.0,56.18452504557497,2.638803524645404,4.825919959486631,0.175381494790106,120-sec
326202925.0,1.0,1.0,1500.049686501308,69.76975286052584,72.30022397285383,0.31230790642931083,120-sec
202896451.0,1.0,1.0,249.48031523496346,8.762235461910906,18.340891651696094,0.1411956967775172,120-sec
396472479.0,1.0,1.0,19.575041168653296,0.9078279962274004,2.311663468332806,0.04476116794988065,120-sec
16425041.0,1.0,1.0,,,,,120-sec
103685569.0,1.0,1.0,33.202688446258364,2.1988535394873097,3.869826627301148,0.1092873863995751,120-sec
138655186.0,1.0,1.0,12.44400707797648,0.9009235893557628,1.7165183847618506,0.0504065984351409,120-sec
172030583.0,1.0,1.0,61.20648563258475,2.25230857893596,5.637447104210457,0.03419146157242495,120-sec
192968638.0,1.0,1.0,43.75715999522604,2.1988522610666337,4.353071103102662,0.045281231283059005,120-sec
88049977.0,1.0,1.0,76.92409790341023,2.2394206085417854,6.84617865224784,0.033424680069578494,120-sec
166073957.0,1.0,1.0,30.221550037936677,1.784298157221352,3.0872639428140096,0.06847376860648996,120-sec
11941835.0,1.0,1.0,22.86229027298388,2.663567798794237,1.98049348552265,0.035337646231678496,120-sec
61323255.0,1.0,1.0,38.61584136854477,2.291741327510074,3.802238892612977,0.07165487566074155,120-sec
63309193.0,1.0,1.0,56.4915387361267,2.750095192022396,5.797859181060686,0.04216436905849715,120-sec
95858607.0,1.0,1.0,21.886140111137056,1.3750454520086122,3.16630384153557,0.08496367740577065,120-sec
97487469.0,1.0,1.0,45.949298987164404,2.750082732398866,4.502558681874864,0.03871668105786025,120-sec
240174511.0,1.0,1.0,222.8707089936755,6.416843035293483,16.664585014650587,0.15211329050487166,120-sec
350516184.0,1.0,1.0,58.239330916897536,2.7353110411067365,5.8599413027326746,0.0548996098113474,120-sec
372444180.0,1.0,1.0,242.87602837652688,11.0033500349913,18.26425933957061,0.25214903499430896,120-sec
372444415.0,1.0,1.0,33.57387974098668,1.8333859244224835,4.111333473375976,0.0809116524897919,120-sec
380618387.0,1.0,1.0,45.47462685222534,1.8235439339238264,4.965069252553653,0.05591080312533805,120-sec
386956679.0,1.0,1.0,536.007516371561,18.69131037315248,33.51894645928366,0.27540288629477416,120-sec
462518592.0,1.0,1.0,116.64429807616423,6.385220618050043,9.829960023710745,0.1620804776748903,120-sec
28216096.0,1.0,1.0,43.76567349221477,2.3404103471772606,5.630238122192707,0.6375669966004547,120-sec
41830242.0,1.0,1.0,17.025914780385467,1.8160975765744496,2.3529160910056803,0.02815878827304095,120-sec
55366779.0,1.0,1.0,17.728541737629193,0.0,2.258620413110384,0.038834750906443,120-sec
140997242.0,1.0,1.0,57.05973423224224,0.4937288655035097,5.756466384333337,0.013920150777128649,20-sec
141093693.0,1.0,1.0,5.969682640175555,0.0,0.866401493321796,0.0214247891841782,120-sec
141413219.0,1.0,1.0,50.3090003994794,1.98716559504204,4.448337799221712,0.028324204492780006,120-sec
141606060.0,1.0,1.0,8.511263573238184,0.4919805533663686,1.4360373782225828,0.0377616949871393,120-sec
141805180.0,1.0,1.0,10.816590371967473,0.0,1.5714393909021471,0.009695445109101,120-sec
219321172.0,1.0,1.0,12.437645756013124,0.4522780274913875,1.8792462886272248,0.0235791907525355,120-sec
238874890.0,1.0,1.0,42.92913327950521,2.3331050695383264,4.176579320811431,0.03695750998974565,120-sec
270564386.0,1.0,1.0,32.296320808293466,1.2501801603210403,4.259377196653658,0.25039110201839265,120-sec
406319088.0,1.0,1.0,26.00920564539488,2.7298291639481533,2.8954375954693807,0.03106190035141295,120-sec
439359915.0,1.0,1.0,54.023368619752596,3.3373509572047912,4.671044065302917,0.22812651669573866,120-sec
155967786.0,1.0,1.0,56.530568273281524,4.4776687741213035,5.232873675019754,0.2631330804476262,120-sec
167548586.0,1.0,1.0,373.73436849150704,2.966886244453036,26.041279778052264,0.2040952099708519,120-sec
180999530.0,1.0,1.0,17.773871861175977,2.722805902137594,2.0957091016825387,0.06646405861188895,120-sec
257720189.0,1.0,1.0,5.448207525694522,0.0,1.117616718133274,0.4352080533407143,120-sec
271977529.0,1.0,1.0,419.6094357201972,11.418517326165755,29.16602186857187,0.2051943180558116,120-sec
278987334.0,1.0,1.0,37.041802204795395,0.9844236679890024,4.105996279266855,0.03713812049061136,120-sec
350344761.0,1.0,1.0,42.47793428274951,0.4848464280846478,4.609901218672769,0.02952919199042675,120-sec
402028558.0,1.0,1.0,39.82096708393989,1.8049163550794285,3.7730846314516153,0.15515881493003292,120-sec
348994088.0,1.0,1.0,34.685120647604215,1.878043757569096,4.450443088018673,0.03413385416380335,120-sec
44680547.0,1.0,1.0,37.80274424782234,3.1070748696840305,4.526395671510716,0.11171044437651152,120-sec
166698805.0,1.0,1.0,31.548470130968024,1.8157392881132672,3.888103062279875,0.1856505088260389,120-sec
77702816.0,1.0,1.0,15.784103241506985,0.895551956964936,2.115460014397344,0.0404286150352042,120-sec
146422875.0,1.0,1.0,54.661427608866795,4.498882930770929,5.4953063738549925,0.0650145434853155,120-sec
382146853.0,1.0,1.0,14.20148775903753,0.9016817624785736,2.093066540987941,0.06536752133410645,120-sec
148096456.0,1.0,1.0,44.437646291051294,1.3868706254684398,5.025846020209438,0.2506158919503372,120-sec
64065116.0,1.0,1.0,44.089080829230575,3.617565606500975,4.863638325138232,0.04507096503469825,120-sec
80389036.0,1.0,1.0,27.21488884540216,2.3665120735132312,3.052850118001784,0.07568707725678564,120-sec
148747718.0,1.0,1.0,26.540878153462423,1.3787469170629834,3.1114964209394342,0.0490307747947924,120-sec
175682822.0,1.0,1.0,55.91350070786958,1.8407736858557904,4.826150535080629,0.133453108017719,120-sec
279674253.0,1.0,1.0,36.789893087514855,1.8988331916136687,4.058359622892296,0.14388955974491896,120-sec
366620082.0,1.0,1.0,42.23371795694877,2.80778180323205,4.2824513455071305,0.0677504381076321,120-sec
820148.0,1.0,1.0,16.618027140337553,0.9428667881042578,1.820600040284544,0.08124425157696595,20-sec
52010072.0,1.0,1.0,55.781479542082145,3.351676882356866,6.6279047613013695,0.1845324161159505,120-sec
262656738.0,1.0,1.0,81.55472542698715,3.3680417580466653,6.500156158811352,0.13269928730264394,120-sec
270469785.0,1.0,1.0,55.572394898834354,3.8491702094430695,5.334856028087863,0.07524506303763576,120-sec
348837162.0,1.0,1.0,1544.3220463034634,63.30269703037254,84.94368966034912,0.4382954650847992,120-sec
457258709.0,1.0,1.0,,,,,120-sec
92572475.0,1.0,1.0,26.097439411460762,1.4106724006195002,3.344415225016109,0.2414344902228884,120-sec
135311363.0,1.0,1.0,425.58984076154746,9.891960881009963,40.31457043715519,1.1454036892676456,120-sec
303732337.0,1.0,1.0,46.82002663134672,2.823318188824929,4.770186456437028,0.06355096001016619,120-sec
321784265.0,1.0,1.0,32.723196667264354,1.2959681848421525,3.1760236641231447,0.03625528256722035,120-sec
411003532.0,1.0,1.0,56.81528259729269,1.917815446322116,5.896248634666207,0.11375527408075035,120-sec
457630141.0,1.0,1.0,40.37328789915949,2.7371720609599635,3.6003762541214126,0.3290943258260963,120-sec
60978625.0,1.0,1.0,30.007109615555724,3.1946732670553573,3.574059360569464,0.0640459530590855,120-sec
61217896.0,1.0,1.0,27.27023672003583,0.9128112709635428,2.9030366416128173,0.04938344837346715,120-sec
75488559.0,1.0,1.0,70.17234205729643,2.282027383977116,6.70993051813272,0.0460294385895063,120-sec
83833772.0,1.0,1.0,38.321591434837416,1.446097789993864,4.272390475906351,0.092338351744956,120-sec
148080470.0,1.0,1.0,8.788633266403767,1.3696571324265605,1.2827776446735593,0.0425721174796691,120-sec
220032637.0,1.0,1.0,44.68315250347431,1.916703592642332,4.714305980825556,0.052317625583561705,120-sec
368494221.0,1.0,1.0,32.741781578292326,1.3786013296123087,3.3993716546423136,0.2288646950465072,120-sec
394604322.0,1.0,1.0,35.843434009269046,2.365035968353532,4.104030103766614,0.04459932336436349,120-sec
422528048.0,1.0,1.0,51.35309094482415,3.676283915513139,5.054890383830561,0.02439865712281185,120-sec
41166007.0,1.0,1.0,,,,,120-sec
156025369.0,1.0,1.0,116.47632334872208,5.697806974725815,10.618495205045877,0.10103768292643964,120-sec
394723529.0,1.0,1.0,9.0599974931666,1.2790584696235197,1.3132972508327956,0.04184354254395635,120-sec
425813582.0,1.0,1.0,40.4860510420439,1.7002016185635256,3.7151751716041983,0.0456566060243008,120-sec
6286534.0,1.0,1.0,36.06638373714108,1.8146608169630696,4.0846811993405465,0.10127574531564516,120-sec
32272670.0,1.0,1.0,42.66423632000356,1.8600212019620057,5.730193018552568,0.2339359614801064,120-sec
304550604.0,1.0,1.0,,,,,120-sec
340018265.0,1.0,1.0,29.261466844599514,1.3609984578883498,3.9478781982429183,0.1974258926518357,120-sec
24242666.0,1.0,1.0,15.520700134526406,0.4893914456832648,1.9903912066213427,0.1012323411095498,120-sec
26752130.0,1.0,1.0,7.682319941933968,0.0,1.4125986805885364,0.0295986819613246,120-sec
28298510.0,1.0,1.0,33.52081369033552,2.48098127642286,3.5771030123403977,0.0639368853389863,120-sec
99218186.0,1.0,1.0,46.67389496722103,3.0321787913739864,4.788798751127672,0.040674820704904094,120-sec
267542959.0,1.0,1.0,23.619944476354252,0.4944859276277942,2.9852486048213067,0.04583706129726845,20-sec
288133233.0,1.0,1.0,39.44217268463621,2.155309982767001,4.651161234475186,0.08153218071835105,120-sec
355515052.0,1.0,1.0,55.40003956534178,2.9434556125798323,4.951449666985888,0.0759305877147511,120-sec
371703548.0,1.0,1.0,26.82837370077861,0.958156203599234,3.1979786285334133,0.2871803577892391,120-sec
27892047.0,1.0,1.0,58.86001950966377,2.2947376027159367,5.752383649990348,0.0792793033916767,120-sec
165764136.0,1.0,1.0,8.710052377911822,0.0,0.9021502051848184,0.07495583220876174,120-sec
233954127.0,1.0,1.0,35.71349261715022,1.378012576867533,4.269888653261085,0.03676267277560495,120-sec
316314931.0,1.0,1.0,53.06843826137026,2.423216358966677,3.8647304014827206,0.0629760251600921,120-sec
334799128.0,1.0,1.0,32.484700949422376,0.988545421960442,3.7504886951232033,0.17306839199718227,120-sec
364122121.0,1.0,1.0,7.2472951411099515,0.0,1.0477512777763582,0.03108028434089025,120-sec
25763961.0,1.0,1.0,402.32916119266037,8.407616152766112,26.514713899240213,0.21061944342612726,120-sec
91308183.0,1.0,1.0,61.75302168644965,6.12037571987684,6.534213958648312,0.14195216197047594,120-sec
189411031.0,1.0,1.0,45.73193799914072,3.498618207584535,3.585878825642556,0.04104383407182835,120-sec
233277841.0,1.0,1.0,48.678066334557975,2.7600965447429786,5.485898358978457,0.08111087515737339,120-sec
255802743.0,1.0,1.0,14.79974448132732,0.4661336844512549,1.555519180592798,0.0254255174838542,120-sec
272701896.0,1.0,1.0,31.609914373207,1.4469327001820105,2.970132432866172,0.04941068202033925,120-sec
306215225.0,1.0,1.0,62.69436885942454,3.2955738324103017,6.021526310246093,0.09671304132763488,120-sec
317513348.0,1.0,1.0,9.806256946260698,0.0,1.65435260205247,0.08258003488554004,120-sec
323122607.0,1.0,1.0,1226.173550204638,31.868923605827717,64.81417656627782,0.5086416633010913,120-sec
327135228.0,1.0,1.0,56.799735269574306,2.332637998750485,5.778902645781582,0.1103175481046068,120-sec
336118727.0,1.0,1.0,35.958984876229145,1.4982910365095456,4.22280715788914,0.049185546932557,120-sec
38762657.0,1.0,1.0,4.828587672792367,0.0,0.7842439394484687,0.06274585232645095,120-sec
38763021.0,1.0,1.0,65.40630074562569,0.4965098063921687,6.608568023524178,0.02092911458763775,120-sec
234497780.0,1.0,1.0,16.39173062213144,0.4852814986815241,2.1232063240866035,0.0723018733314275,120-sec
234507522.0,1.0,1.0,39.68513115369837,1.9411205455613327,4.131220197926647,0.044064933066989054,120-sec
234989679.0,1.0,1.0,8.7201831075324,0.9099321503512074,1.1127950601268224,0.03175352220337875,120-sec
237314921.0,1.0,1.0,44.91338263869293,3.2245505484189856,4.588142416410974,0.04162517499110005,120-sec
260755229.0,1.0,1.0,49.03202592917819,3.144038303855705,5.381124774612979,0.21979809285715785,120-sec
260854773.0,1.0,1.0,14.148185362853608,0.4491487416778916,1.4926674092245382,0.0270901773559163,120-sec
273396767.0,1.0,1.0,63.15568531371522,0.985097344581348,6.386594609176289,0.06631844806368689,120-sec
273826483.0,1.0,1.0,22.131850043787946,0.8235106993037373,2.743744490467924,0.02101685073722365,120-sec
394168066.0,1.0,1.0,43.73716426352541,2.6846341235923528,4.5006289139853255,0.09681257333903563,120-sec
111752106.0,1.0,1.0,57.71005177468262,1.398090083370505,6.105763034485572,0.0378771148668839,20-sec
339598472.0,1.0,1.0,44.57064959085965,2.439999065193046,4.414486031570923,0.0395778732848408,20-sec
122555698.0,1.0,1.0,1279.3581153459036,21.891458452832236,69.441192669439,0.5835170630108024,20-sec
123266929.0,1.0,1.0,33.10511699016186,1.712333637422164,4.087729801733973,0.27210533974879664,120-sec
12527466.0,1.0,1.0,45.28948332459889,2.7241794480961765,5.36100265163534,0.04692019468272065,120-sec
347020344.0,1.0,1.0,33.17072175528069,1.8052093472261603,4.659131898831307,0.08736804702382225,120-sec
1333943.0,1.0,1.0,31.554747770318656,2.6950674252229447,3.98793819324808,0.06172128145068265,120-sec
1437531.0,1.0,1.0,28.51420478030084,0.8980851899307359,3.691622751183635,0.06456851389208634,120-sec
1449469.0,1.0,1.0,40.189315929516155,2.694255816503876,5.444397462016336,0.31392146694389433,120-sec
91790437.0,1.0,1.0,42.25734961965294,2.414705692551596,3.9626836896607576,0.09241103403941414,120-sec
317772348.0,1.0,1.0,16.225652654149886,0.920604405909212,2.496981813288003,0.06210619154338285,120-sec
3227721.0,1.0,1.0,26.22053808479589,1.8320026609464364,2.547203699761336,0.05607815561805535,120-sec
71201245.0,1.0,1.0,39.6047017711183,1.891567845784753,3.5919211669289104,0.1123450872917015,120-sec
71546634.0,1.0,1.0,64.9355844150361,4.313064647493178,4.455076619932694,0.05394646463391025,120-sec
375271682.0,1.0,1.0,30.550973118173584,2.2519144804550546,3.3612902015858763,0.05774560030524585,120-sec
385357389.0,1.0,1.0,24.6309341428698,1.4278802401663668,2.3970132031724307,0.15943747135551814,120-sec
89696.0,1.0,1.0,42.52660543368625,1.4254728078330563,5.2013090245386975,0.18912062356314813,120-sec
162403513.0,1.0,1.0,67.65036806126777,5.657173635785463,8.380997978941414,0.5555980675360255,120-sec
166142430.0,1.0,1.0,31.12345281829052,0.9256045447818746,4.3270410284622445,0.05979192151535255,120-sec
166233471.0,1.0,1.0,44.18503389994686,2.783309222043897,4.316394938083366,0.0837353160827416,120-sec
244905251.0,1.0,1.0,29.44101215941601,2.2474055083523687,3.100495792033108,0.10129396964057094,120-sec
245166595.0,1.0,1.0,55.510804275570024,1.3484405896899645,5.655838077764435,0.10346344359533877,120-sec
297541952.0,1.0,1.0,27.874623963700373,1.9372325534618025,3.311740519205516,0.0917803599241322,120-sec
455416518.0,1.0,1.0,15.180437075314972,0.9131089970114266,1.7163332608595516,0.05528829232835415,120-sec
457755551.0,1.0,1.0,37.41457511562315,1.3402235862312748,5.0960239099059965,0.14653068183925774,120-sec
460680010.0,1.0,1.0,116.00754418668284,3.1536031429389686,9.001642833636826,0.08288033024966429,120-sec
227680927.0,1.0,1.0,37.68412984280468,2.2102128940061365,4.033816856714016,0.0443449548591345,120-sec
288024745.0,1.0,1.0,38.00050104396485,0.9372320885282832,4.383766923096208,0.06219358199509315,120-sec
384464473.0,1.0,1.0,17.37665187752332,0.482684774375647,2.0636400400968555,0.054505564997583585,120-sec
384741153.0,1.0,1.0,46.33761443258452,4.344151353054798,4.852917566769927,0.0424515231222435,120-sec
324426174.0,1.0,1.0,31.750336319458484,40.852577205623774,3.095120383998518,0.02864259596644265,120-sec
363481375.0,1.0,1.0,25.178829531753827,0.9073452083514884,2.9103867261893064,0.051403926775444,120-sec
365557584.0,1.0,1.0,76.87710070303004,4.516144767601233,6.994264754532182,0.08398787423461405,120-sec
117905020.0,1.0,1.0,578.6078317217111,20.79219608657468,37.23056529757394,0.5999693655159959,120-sec
147644187.0,1.0,1.0,30.47990503256332,2.328326078876368,4.008137763634681,0.0788646319342369,120-sec
159050047.0,1.0,1.0,36.6227654878491,1.4207107301320754,3.61715348999744,0.03233720642993295,120-sec
159117842.0,1.0,1.0,54.596132573048656,2.486486193957976,5.7002435661729125,0.0498542938927042,120-sec
185234773.0,1.0,1.0,,,,,120-sec
229482394.0,1.0,1.0,55.053289883021286,6.933247901310015,4.646747149434755,0.03841092232103445,120-sec
230112519.0,1.0,1.0,33.736963919920264,1.4572248813578168,3.869996176146424,0.04900102381487855,120-sec
232620788.0,1.0,1.0,1084.634035675339,23.846221633922823,59.12010049342593,2.255748877213076,120-sec
263969664.0,1.0,1.0,32.247124488688215,0.9521788726974876,3.699661149429272,0.0468984438395647,120-sec
280582847.0,1.0,1.0,343.83105625738887,11.695670575054493,24.03634048381664,0.27684040327413045,20-sec
286150000.0,1.0,1.0,18.55956296441619,0.9974429232315796,2.444133183834063,0.2822498691154156,20-sec
287140180.0,1.0,1.0,1123.2305929476088,39.03865644739642,59.523369813790595,0.6423881113506518,120-sec
302332166.0,1.0,1.0,866.9533614402776,33.27840508433758,47.04140796625514,0.4012781234005196,120-sec
353988778.0,1.0,1.0,230.4699297210939,0.980723105196148,17.499587212184323,0.0364713182216949,120-sec
416282724.0,1.0,1.0,28.9403292285213,0.9471380474788766,3.1428381043857323,0.03788244441983105,120-sec
416537081.0,1.0,1.0,39.33394722699802,2.8937781338663378,4.276497217562363,0.0374493269878732,120-sec
158003177.0,1.0,1.0,39.92920360615389,2.34188877455448,3.6562041210762777,0.0394891363115761,120-sec
243149841.0,1.0,1.0,29.763892902583226,1.4061681686259782,3.1734415470405657,0.0576240693079781,20-sec
243166364.0,1.0,1.0,163.8185697442162,3.749781281698773,13.136902665951519,0.14467736192348374,120-sec
85400459.0,1.0,1.0,103.02920710687964,2.435678655008978,8.185156221004897,0.09784498650576356,120-sec
85594858.0,1.0,1.0,79.62561825687368,3.9443030715479215,8.316967954811,0.3344578804267391,120-sec
292317342.0,1.0,1.0,44.5416831187527,0.9735887020492412,5.1865095822860185,0.1521361322315986,120-sec
396662070.0,1.0,1.0,30.77242138576528,1.3676631727006772,3.79774524904056,0.08007866707772979,120-sec
70751186.0,1.0,1.0,522.3058728986664,12.993837797567892,33.912765481083085,0.20909270684848733,120-sec
313133214.0,1.0,1.0,58.14625465769653,3.7065341614467897,5.759280615243437,0.0417533206252054,120-sec
317595534.0,1.0,1.0,52.413104561980894,2.7707368050386383,4.885015774079845,0.057261185584997536,120-sec
367757382.0,1.0,1.0,66.22472879247158,2.4427154062796816,6.368048049610389,0.03872977202323865,20-sec
376540273.0,1.0,1.0,10.812861709325356,0.0,1.7672426888034642,0.031225673817214163,120-sec
420810390.0,1.0,1.0,13.656490624491653,0.8579994109628258,2.040483207368294,0.02342401083566245,120-sec
321105278.0,1.0,1.0,101.80864246536908,4.39778153198138,9.408415200032426,0.14482610846451122,120-sec
29206545.0,1.0,1.0,434.8859019703832,16.929864796900574,25.06735711690069,0.3713027165683851,120-sec
88704406.0,1.0,1.0,34.49405273796458,2.1161995544763563,3.928320142885159,0.0602780521962156,120-sec
99236824.0,1.0,1.0,24.347006285414054,1.27027858880421,2.439274859125566,0.04676203557427945,120-sec
311577260.0,1.0,1.0,27.72266906023841,2.1162342794075126,3.062132485499004,0.0431840155630609,120-sec
291039094.0,1.0,1.0,37.99700875904885,18.23856420434345,3.295077701199021,0.14767581857664375,120-sec
347349019.0,1.0,1.0,42.9052865498578,4.220192119658144,3.857965165237162,0.05628916559225945,120-sec
193874135.0,1.0,1.0,53.17359161990788,1.7187423553909582,5.3547660010443865,0.04417587377157554,120-sec
458519504.0,1.0,1.0,62.89234629896183,3.6067295368580186,6.02549874244721,0.16616698418841655,120-sec
459307728.0,1.0,1.0,24.1211312377729,2.25431133063298,2.629826611497663,0.0695299011673595,120-sec
388243049.0,1.0,1.0,26.90944967355541,0.8751040544245683,2.635504138204748,0.0373714778766389,120-sec
391904102.0,1.0,1.0,212.83935033490613,7.368082748727431,15.765543448480232,0.3675519519071324,120-sec
5678173.0,1.0,1.0,45.82805612228554,1.9658147398299484,4.815542876710553,0.3862333350616336,20-sec
281297173.0,1.0,1.0,232.56952877486302,7.185464328780526,16.292404779745162,0.3192181638892606,120-sec
293624996.0,1.0,1.0,65.88571589003648,3.833350742693032,4.951682552460012,0.07120990893259366,20-sec
34635166.0,1.0,1.0,37.66038091125722,2.4297019942746623,3.225154007291522,0.08911348762902155,120-sec
159533987.0,1.0,1.0,30.51459744206532,1.7562358240037597,3.8817954193375006,0.04849689024966425,20-sec
160977077.0,1.0,1.0,53.3900451431293,3.075969679028028,4.5032503675322415,0.17764329518960764,120-sec
29760003.0,1.0,1.0,38.906903515180105,1.993628362667352,4.3902900055634815,0.05719448608516755,120-sec
29762078.0,1.0,1.0,13.291228030488615,0.983806663988794,1.7853170243997911,0.1429314066394087,120-sec
29781308.0,1.0,1.0,11.782237467870786,0.9880673825904296,1.5725775314772008,0.103078318288025,120-sec
29822192.0,1.0,1.0,55.64001643829387,2.2850109420243854,4.68402778329753,0.11101811914342624,120-sec
31655134.0,1.0,1.0,37.41158215502783,1.475694255932435,4.210644454032856,0.03276615749599005,120-sec
31705248.0,1.0,1.0,211.3002966774332,1.9791363810036693,15.243391924053336,0.09730135862664996,20-sec
38586863.0,1.0,1.0,21.47932799642816,0.0,2.66922720940335,0.018224407167101542,120-sec
38632722.0,1.0,1.0,31.33418480348793,0.992021134608244,3.668692516979741,0.0843613289568039,20-sec
41259424.0,1.0,1.0,37.29621568582691,0.4969279272915337,4.086798670735816,0.0323247182747272,120-sec
50314726.0,1.0,1.0,8.203336329542378,0.0,1.0110559890328057,0.021148170571132,120-sec
50381965.0,1.0,1.0,32.322957151492226,0.9506752103380072,3.654904672478181,0.03427209739241725,120-sec
50440486.0,1.0,1.0,46.59031244022174,1.3998630086045054,4.496294909762337,0.0329969681577848,120-sec
51991640.0,1.0,1.0,44.938327922772245,2.873962832270319,4.320857431089173,0.04470205639427545,120-sec
55755059.0,1.0,1.0,123.48437099308548,2.431113748387311,10.034180372013454,0.036028189195850005,120-sec
60369861.0,1.0,1.0,89.34560741900862,4.65948408964843,8.064128316628402,0.5984531900567394,120-sec
63037760.0,1.0,1.0,,,,,120-sec
92325639.0,1.0,1.0,31.652317960053693,2.2212152954423683,3.539567674679029,0.03633469403491865,120-sec
99738616.0,1.0,1.0,57.20867401328393,4.992757004795691,4.951315520507626,0.1037395898619468,120-sec
126639048.0,1.0,1.0,78.67949185218393,1.3316698197830803,7.415219064283661,0.13949172551161346,120-sec
139065442.0,1.0,1.0,34.781698122080485,2.082736414495841,3.4099735871316863,0.03071487107084155,120-sec
141608289.0,1.0,1.0,40.87711902907258,0.4917803160518978,4.282814145413248,0.0286081136965581,120-sec
143895646.0,1.0,1.0,109.07268342567644,4.973262249460895,9.98781351718214,0.13730053770775713,120-sec
144201318.0,1.0,1.0,13.642478925328671,0.91714144035823,1.7676743256035738,0.14800697383281386,120-sec
150391988.0,1.0,1.0,33.07525526734473,0.9835246375319108,3.6625542700694713,0.04307083519718775,120-sec
160036597.0,1.0,1.0,40.11773384550912,1.871381170635992,5.028530266269302,0.09604252300647204,120-sec
167341949.0,1.0,1.0,48.77809767114323,3.3210619690991163,5.158318096756685,0.3672178748857626,120-sec
201234655.0,1.0,1.0,26.20170689259657,1.948887289531976,2.9283314260047058,0.1177919411876977,120-sec
206365038.0,1.0,1.0,470.5484494479249,20.950557977030254,28.50118075828797,0.2402227386275655,120-sec
206480280.0,1.0,1.0,35.758836239712586,2.378636556965361,4.2618493478525945,0.07547473351980866,120-sec
206552591.0,1.0,1.0,60.89302772854453,1.4142896762758708,5.952203263419544,0.06793338646339593,120-sec
212250653.0,1.0,1.0,43.9817843932654,1.7997661132794036,4.4846555405985695,0.11046400159885736,120-sec
220404759.0,1.0,1.0,55.18463140590297,0.4948501775389218,5.6088684614868285,0.02279588392615255,120-sec
220561845.0,1.0,1.0,35.97308674930026,2.1455121321650243,4.117498608589768,0.0553676258167361,120-sec
220570421.0,1.0,1.0,27.42833742444867,1.4887091036296134,4.168566025720551,0.13955181552087165,120-sec
232058719.0,1.0,1.0,77.26859942754452,5.004639413364012,6.3083102032864415,0.0432408073420562,120-sec
232074535.0,1.0,1.0,54.94612902959867,3.4003989478042453,4.974376442481216,0.05007762692997805,120-sec
265491202.0,1.0,1.0,47.118205512633935,2.9059686219245613,4.007616172923116,0.0550811578080512,120-sec
267192489.0,1.0,1.0,383.34778804020914,11.228699122443146,25.071636733985315,0.493079112930408,120-sec
270342006.0,1.0,1.0,27.085997463792204,0.944015997397587,3.369164881325481,0.09209813880408556,120-sec
278661182.0,1.0,1.0,53.05984662746312,4.430884895821548,3.8939334240226176,0.4135220472840941,120-sec
278731442.0,1.0,1.0,310.8955326119829,3.4779248736001587,20.7339863031826,0.2032360876376824,120-sec
279323895.0,1.0,1.0,8.776293150894723,0.9969014532456484,1.2351401535700726,0.00889726570188425,120-sec
279636884.0,1.0,1.0,82.49685055357641,1.4605129121609652,7.3653006016189515,0.026011832295021298,120-sec
293527488.0,1.0,1.0,43.89145391245553,2.462737438978173,4.639243676140863,0.06535245172187085,120-sec
301980959.0,1.0,1.0,42.81130105451417,4.5665387791481775,4.184137564308939,0.26918120225860376,20-sec
316881344.0,1.0,1.0,41.3061414877814,2.0756855018985654,4.602540519517527,0.0482244366472839,120-sec
317019578.0,1.0,1.0,338.43516196577565,3.4478355763007755,25.509739087369297,0.1954374752030449,120-sec
348996104.0,1.0,1.0,4.8669874752539215,0.4979736219854409,0.9065203879525467,0.097117089121785,120-sec
349642732.0,1.0,1.0,35.83446822821329,0.0,3.988058598611052,0.02418180724031456,120-sec
350708927.0,1.0,1.0,75.32412074396713,0.9920920475721288,6.911361683759265,0.02000342995733105,120-sec
355427131.0,1.0,1.0,27.87671977722528,1.7468440591472785,3.246623655507302,0.07033240473644925,120-sec
358457685.0,1.0,1.0,21.063047433807032,1.4582109761866402,2.0137891716656005,0.0336700373205531,120-sec
358500970.0,1.0,1.0,37.37774652732603,0.9919784110224548,4.316667218254113,0.03716636297207685,120-sec
358510596.0,1.0,1.0,20.345795420540565,0.9819399334237708,2.2089855601004484,0.2558145757318329,120-sec
382319010.0,1.0,1.0,46.05344299263183,3.551108857263173,4.535763782109543,0.054345102019917005,120-sec
389424817.0,1.0,1.0,,,,,20-sec
389796373.0,1.0,1.0,628.6800374102672,16.495185572253607,38.88775576510003,0.4528482550235964,120-sec
439387373.0,1.0,1.0,53.18894449245634,1.6686727683907847,5.4413468041399815,0.05521455445779905,120-sec
441399632.0,1.0,1.0,48.23934767643494,2.698704765115245,4.602656829369346,0.04348163752275975,120-sec
469935712.0,1.0,1.0,40.818426647429206,2.92333559543923,4.716910109011192,0.0443158295699932,120-sec
2835941.0,1.0,1.0,42.15001498369298,1.3870206027540668,4.576007302391548,0.05760957199115465,120-sec
9666504.0,1.0,1.0,31.5161115081156,1.387017132386502,3.653154100665583,0.20861402592385309,120-sec
41956559.0,1.0,1.0,36.14990838744392,2.464766480962087,4.174423841547998,0.06453235016345665,120-sec
47510716.0,1.0,1.0,,,,,120-sec
47527450.0,1.0,1.0,41.246243663268,2.591387036435684,4.923683979001508,0.0712858034064445,120-sec
70797228.0,1.0,1.0,38.9793614313116,2.233774294057973,4.721666030742718,0.15063006757405478,120-sec
77031456.0,1.0,1.0,46.464646850169814,4.03066816049666,5.286818654019684,0.0685665861279587,120-sec
80429067.0,1.0,1.0,24.28366652786416,2.1116231763360123,2.179801144361212,0.1506804329002942,120-sec
140510714.0,1.0,1.0,8.330714823352062,0.0,1.3720557394194957,0.06548437413058225,120-sec
149836810.0,1.0,1.0,44.449425741301404,2.239265780418208,4.583398172030433,0.10955607760945923,120-sec
166852709.0,1.0,1.0,48.75654669406453,2.2212549746726467,4.144518756153769,0.07312943251732525,120-sec
175410258.0,1.0,1.0,38.0814316577812,2.68021806389076,4.174627181575395,0.08892800966618525,120-sec
197847423.0,1.0,1.0,41.089263969032274,1.9751062508719384,4.259913228033398,0.0874550866666763,120-sec
197868248.0,1.0,1.0,45.113843890264654,2.363106108537675,5.019995126391066,0.0379630950627536,120-sec
201884716.0,1.0,1.0,10.606625457805528,0.4920599439188127,1.6048607072835892,0.0754006512738971,120-sec
207143940.0,1.0,1.0,244.041614640292,12.084591646561918,16.956767305386045,0.08623213126476155,120-sec
228382190.0,1.0,1.0,50.94978132882835,2.2796322742205057,5.13753885405655,0.1192103288749404,120-sec
229063316.0,1.0,1.0,220.90525080348945,3.5828525219014864,16.385344035671707,0.16082565923340644,120-sec
270410795.0,1.0,1.0,150.1430833016201,3.5828327111497766,11.422033264527064,0.094599448671544,20-sec
272004643.0,1.0,1.0,14.360092237978588,0.4843201429335106,1.6888386408569156,0.01979782443853835,120-sec
272285352.0,1.0,1.0,12.330377797227275,0.4857421556483485,1.9037827554476248,0.1516928782498162,120-sec
364264531.0,1.0,1.0,9.151512706475797,0.4721018459689885,1.3637340586081006,0.019382179458266098,120-sec
380436860.0,1.0,1.0,47.498783049547136,1.7881894795123685,4.7653399106122585,0.11113635901548892,120-sec
389628338.0,1.0,1.0,21.55316186951866,0.8933953106536237,2.594741095755118,0.02583600107379495,120-sec
393950079.0,1.0,1.0,109.5446186397283,4.686400797421528,8.027073659436692,0.10766814454991856,120-sec
441053599.0,1.0,1.0,298.79178594121856,5.0678465459994575,22.60669876118104,0.8623514202179692,120-sec
33649994.0,1.0,1.0,53.33677117247674,3.756110645949072,5.286848668308246,0.08190340358547216,120-sec
35650212.0,1.0,1.0,52.15207553978749,1.9116453806107685,5.844756784940198,0.0681352578981009,20-sec
43450958.0,1.0,1.0,30.445234613132893,1.5747535144723894,3.873331316620965,0.1045101589567565,20-sec
49616335.0,1.0,1.0,120.34465421702362,6.0550769417370365,9.407614614048242,0.08550271386243401,120-sec
91596513.0,1.0,1.0,58.27837201526171,3.027447896896714,5.534363691765322,0.10497327968939936,20-sec
100915828.0,1.0,1.0,33.08175322742182,1.8796450697398777,3.724828646218732,0.10700162096347604,120-sec
100974778.0,1.0,1.0,19.695830613273827,0.9341895943054777,2.4515605884743934,0.12784104613631125,120-sec
115350571.0,1.0,1.0,67.41704112555179,3.3833831048139333,5.286512439926352,0.0570366992980351,120-sec
144122067.0,1.0,1.0,192.7844640008913,3.979495816532165,13.544591153327579,0.09802717320145676,20-sec
146246612.0,1.0,1.0,78.46130040004596,2.6490149652748656,7.452570698120565,0.05621249664144205,120-sec
175518401.0,1.0,1.0,45.09060051703185,2.5684519281853606,4.619175308603211,0.10447936811564323,120-sec
200723490.0,1.0,1.0,23.54566867485507,0.9948874087966928,3.2893620794100173,0.03876571716367275,120-sec
206479331.0,1.0,1.0,51.8047532152238,3.1950068062252583,4.626890569675958,0.10111843383200277,20-sec
213008788.0,1.0,1.0,15.214993771874495,0.9546662758823208,1.7264710112530477,0.03428426363338605,120-sec
215258001.0,1.0,1.0,38.842808172788494,0.9121598788130356,4.554626526587531,0.1825690696117008,20-sec
248963902.0,1.0,1.0,44.98340976328759,2.389556959537188,4.5333486048421845,0.09677043938085901,120-sec
266723961.0,1.0,1.0,462.50070175293763,10.517070640835641,33.26692451482846,3.2794686765502963,120-sec
301033472.0,1.0,1.0,159.1179140928821,3.5801530670898387,13.097849854671555,0.07109093908364356,120-sec
326095780.0,1.0,1.0,33.058435414026995,1.878320193978805,4.445866822279374,0.16064104926274364,120-sec
340705588.0,1.0,1.0,36.276361153853934,1.8804161289254755,4.297434306429384,0.0661675023093457,20-sec
7697400.0,1.0,1.0,26.887297196555508,1.4403909212440469,3.2250944802812005,0.0490609646245774,120-sec
29998697.0,1.0,1.0,82.02777543670254,3.61554933054336,6.894188725439162,0.0796831404595654,120-sec
35855638.0,1.0,1.0,45.24082490082368,2.7212526256134524,4.130916304745762,0.0390351524562064,120-sec
36874721.0,1.0,1.0,135.72263417988,9.070852743851633,10.592911085616553,0.08960907598539775,120-sec
38846146.0,1.0,1.0,17.540991387919835,0.0,2.3129252586469606,0.18896466767679795,120-sec
77289547.0,1.0,1.0,92.23144819693874,3.137886451414687,8.161682803666277,0.19292471595181654,120-sec
88379311.0,1.0,1.0,56.85295610258216,1.8156632687451408,5.019897471074482,0.4631254047716085,120-sec
142888833.0,1.0,1.0,34.15692474206352,3.1773883480989302,3.8493707370972894,0.09483191064381236,120-sec
144652426.0,1.0,1.0,300.92285077597717,12.245541779881478,18.113373279189783,0.3255950474799505,120-sec
147458754.0,1.0,1.0,147.62138233536166,8.564293937013348,14.367822479068609,0.3050475554135179,120-sec
159894075.0,1.0,1.0,184.67358333901242,2.616390791107591,13.999667561023438,0.16369241135507462,20-sec
168902063.0,1.0,1.0,29.795883380393878,1.922315056799606,3.0466403055111653,0.4288661718441653,120-sec
179034196.0,1.0,1.0,11.42709221011566,0.4805786443506585,1.4592620388277164,0.13342384751173286,120-sec
200850870.0,1.0,1.0,262.20128271890616,10.40660828737677,18.496385499100736,1.3316004200230365,120-sec
206456219.0,1.0,1.0,44.054544758788026,1.3063950669821764,4.331511652780634,0.06620791166252135,120-sec
209454475.0,1.0,1.0,35.972788691555635,1.815661258879782,3.0732952604642274,0.1964404799114669,120-sec
231292765.0,1.0,1.0,56.569394068739776,3.1552650078181514,5.829447447584088,0.04903839532429275,120-sec
257525895.0,1.0,1.0,45.24092517426215,3.6283448761312975,5.083846673841434,0.1451453708760293,120-sec
257555692.0,1.0,1.0,40.705384680228896,1.8141675623500328,4.656347318426623,0.14385316835064985,120-sec
258806768.0,1.0,1.0,35.310492111297776,1.8195422666047167,3.941214608897343,0.1793668164603377,20-sec
270407556.0,1.0,1.0,46.11023610640246,5.003330181705817,5.043178554124954,0.03746265194721095,120-sec
278024624.0,1.0,1.0,37.481762340568,2.843946948019745,4.249575899339858,0.04202429492721689,120-sec
301424563.0,1.0,1.0,50.73756777987697,3.632219617351371,4.403175140057932,0.0823656702186834,20-sec
387423426.0,1.0,1.0,41.67883370637771,2.274424758874634,4.0619705686698415,0.06888063974647535,120-sec
416614050.0,1.0,1.0,28.657325125567144,2.2564822933517448,3.873278327003417,0.1146843761696052,120-sec
425177420.0,1.0,1.0,77.07243330754254,5.448419438530252,6.97151677161208,0.0930182033026727,120-sec
439910477.0,1.0,1.0,146.50248297368975,2.719303628281949,12.428067363632307,0.15479485108456625,20-sec
441154159.0,1.0,1.0,115.99400466484934,4.535444952682283,10.30544977410999,0.0951487909249868,120-sec
9235198.0,1.0,1.0,9.740061983933954,2.2390947089503337,1.4804545659381252,0.2400187824300149,120-sec
13094804.0,1.0,1.0,51.37021518557728,2.715606089105407,5.2174614305889175,0.1126786143072151,120-sec
20071650.0,1.0,1.0,46.802450127025224,2.668073166386236,4.679115480836182,0.08037776304675501,120-sec
24535624.0,1.0,1.0,33.46229616222958,1.7787267062979168,4.289216348017661,0.1560130525682059,120-sec
31145848.0,1.0,1.0,46.3367501162565,3.5700866863247427,4.583387875188166,0.3010701471491987,120-sec
60861579.0,1.0,1.0,40.053657236941625,1.368056603918312,4.41447124798396,0.041553011569265004,120-sec
77994445.0,1.0,1.0,32.88212576421093,1.336068315475842,4.282655918720561,0.12875036726205905,120-sec
92936824.0,1.0,1.0,31.776919699072995,0.8930281882643474,3.8026467573290144,0.23741093268989005,120-sec
158088633.0,1.0,1.0,25.35631254021218,1.4290407356477974,3.702911460982357,0.06709345884445715,120-sec
167799624.0,1.0,1.0,36.457935961350415,1.976635082241888,3.1793913534170963,0.0606837009812322,20-sec
192832113.0,1.0,1.0,44.254578555295545,1.4824734751773931,4.322958628135863,0.0827634120501903,120-sec
220024634.0,1.0,1.0,59.25424479664196,3.5574781116182805,5.4582766160481295,0.0791558080386183,120-sec
242960294.0,1.0,1.0,39.52385500243352,2.7102072001668702,4.0885290862330415,0.29051555830865583,120-sec
245897845.0,1.0,1.0,19.07671868830441,1.3680515394003177,2.2377886533379083,0.03579250041172915,120-sec
365465289.0,1.0,1.0,14.461892211952152,0.8968615325241647,2.0109816390038486,0.0544123153406941,120-sec
389434483.0,1.0,1.0,61.061114781097935,5.353909339502066,5.802366879152576,0.6019804124477193,120-sec
393802163.0,1.0,1.0,54.99048884250816,3.1681763119140527,4.901735451134245,0.06764752274372429,120-sec
401926430.0,1.0,1.0,290.23807444868663,13.488988742773984,21.549157878234425,0.2236997909371308,120-sec
415337160.0,1.0,1.0,42.5385234274685,1.3648724094374884,4.533073649997057,0.3685601239327827,120-sec
457169284.0,1.0,1.0,43.137768812856685,2.2585219273746944,4.884763002723961,0.2267370352595672,120-sec
29627456.0,1.0,1.0,8.407227058541098,0.4714332930023044,1.0611870987581289,0.0579222505793365,120-sec
32929167.0,1.0,1.0,46.302426173195045,3.698030709340042,4.739729500703427,0.1055335889443016,120-sec
39579360.0,1.0,1.0,47.525912431798474,2.4309929632633462,4.354974452356791,0.050461865781068455,120-sec
42334982.0,1.0,1.0,1038.3863574707134,19.447713589525282,60.33820793853528,0.6516631687262482,120-sec
63359439.0,1.0,1.0,58.4747821152436,4.518505890723375,4.915107068706224,0.3254851335615565,120-sec
67161159.0,1.0,1.0,52.630974347637775,4.861983773453833,5.110478855333046,0.03140404593034145,120-sec
119169838.0,1.0,1.0,36.09954216861964,2.4309456005804435,4.245249590300406,0.16554632192456534,120-sec
123575739.0,1.0,1.0,52.38778498975437,4.37577786457345,5.312158312959537,0.04334047275216685,120-sec
124316475.0,1.0,1.0,43.591145601028785,4.518594361082254,4.801316511007265,0.2024090019985176,120-sec
139675640.0,1.0,1.0,19.56952864126231,1.4585984080443968,2.4633011403122125,0.04881370576459605,120-sec
172838490.0,1.0,1.0,12.807198850086534,0.9428612650370454,1.292430212635714,0.045158941272855455,120-sec
176719947.0,1.0,1.0,81.86710374098053,4.252836557973012,6.663479062368604,0.0452939449316116,120-sec
238022685.0,1.0,1.0,220.32745673168392,7.535246115511782,17.465051063971917,0.4886744482038559,120-sec
247480908.0,1.0,1.0,44.158867558709886,1.88176992437684,5.400292487503845,0.0276398263943562,120-sec
139114943.0,1.0,1.0,31.791407492502827,1.7723432748433652,4.366075679682122,0.07531711304598729,120-sec
140892938.0,1.0,1.0,11.411483130344484,0.984658020491973,1.422733631792387,0.0219696469781729,120-sec
140938975.0,1.0,1.0,41.328840013413576,0.986746979642362,4.4710644451139325,0.06514957898774475,120-sec
141911519.0,1.0,1.0,23.33257966898738,0.0,2.891554786343938,0.01642337752111395,120-sec
149252615.0,1.0,1.0,6.449907016224454,0.0,1.3241261047591526,0.15040649449028004,120-sec
149304313.0,1.0,1.0,54.53398036928589,0.4966152851498542,5.5273880852530395,0.03137716556659635,120-sec
149388265.0,1.0,1.0,9.703798675537398,0.0,1.3484103774587906,0.02210417849806665,120-sec
149572723.0,1.0,1.0,36.7561282281919,1.4939223896427691,4.312416974075599,0.02774963132038305,120-sec
167719377.0,1.0,1.0,19.47053818708017,0.0,2.4550504632382912,0.03749579944675745,120-sec
167795786.0,1.0,1.0,10.816589058898435,0.0,1.6087099588845626,0.0112370536718288,120-sec
177116244.0,1.0,1.0,55.8128386184343,0.0,5.63413936370338,0.0192553676771525,120-sec
177283605.0,1.0,1.0,23.76403075717155,0.0,2.8188747919396087,0.037672642643268056,120-sec
207079467.0,1.0,1.0,36.57122551939233,2.292866803723655,4.533698599155553,0.13073344233572465,120-sec
219158670.0,1.0,1.0,13.546198223305677,0.4934045710475576,2.1176057485564805,0.12299698373480016,120-sec
220493535.0,1.0,1.0,60.32690903806639,3.1931067165706217,5.644588647357094,0.06790441378867745,120-sec
231828182.0,1.0,1.0,37.74395539241058,2.426397132369253,4.144810942300364,0.1751266377527498,120-sec
234526887.0,1.0,1.0,33.962750525961376,1.71601265815384,3.9272659532883374,0.05150458608296656,120-sec
237909385.0,1.0,1.0,37.744006310297706,1.4558402433971978,4.196605939026973,0.05976760611331095,20-sec
259961340.0,1.0,1.0,230.9974401429949,3.9197405963331136,17.856636451328644,0.11414655649127955,120-sec
280832953.0,1.0,1.0,25.531708343606486,1.2873130257280572,3.0884001170249564,0.0381724126320612,120-sec
281727553.0,1.0,1.0,45.5083589103489,1.455836126278932,4.390315423018347,0.08527019389408955,20-sec
294871044.0,1.0,1.0,43.700785292106055,1.4897994985945218,4.783975076624034,0.0746335177036434,120-sec
300039724.0,1.0,1.0,41.53346890917937,0.9967320586732598,4.247464456062942,0.03958640273753075,120-sec
348842808.0,1.0,1.0,15.369003864325215,0.4932173159898063,1.832038547925525,0.1868975429508832,120-sec
350433501.0,1.0,1.0,18.79617562216611,0.4966088275048879,2.4640323969986584,0.02117337767451215,120-sec
350434379.0,1.0,1.0,14.63417803951164,0.0,1.970250050232968,0.021318644227066003,120-sec
350584303.0,1.0,1.0,10.885613260125362,0.4976280347485895,1.5984277922879837,0.20882195447268656,120-sec
364423809.0,1.0,1.0,19.62825514748633,0.4980141956891213,2.4338821360729246,0.023636071215801448,120-sec
389686116.0,1.0,1.0,53.75994424780146,1.2454041138486822,5.072103788111077,0.09321172014281796,120-sec
30265037.0,1.0,1.0,510.4754682528103,8.382634630308758,33.01802747341289,0.32939386501762513,120-sec
238018529.0,1.0,1.0,11.82661653911248,1.4867746506312836,1.6060497295373868,0.018853904059919352,120-sec
279359927.0,1.0,1.0,60.31275261633818,0.9746479266089096,6.0301324746546845,0.0219422542879774,120-sec
269573233.0,1.0,1.0,23.68743255620173,0.477328615742099,2.9312134642748973,0.03767474180022075,120-sec
272317789.0,1.0,1.0,,,,,120-sec
340179086.0,1.0,1.0,111.7235553211461,1.4746280445687532,9.521076550608448,0.032578027091894904,20-sec
340216929.0,1.0,1.0,19.535944584263177,0.4888350744945207,2.5532355800133386,0.02411675390636845,120-sec
65483724.0,1.0,1.0,12.812660864949956,0.4535455173433611,1.7976878107809284,0.038290696088163545,120-sec
77231544.0,1.0,1.0,51.427137239875144,3.841030997169097,4.676573282496633,0.06242782316546555,20-sec
200376190.0,1.0,1.0,83.43071524295239,2.402455150975072,7.4784863434672495,0.0705762500381541,20-sec
368630202.0,1.0,1.0,46.330825523722496,4.09302998491782,4.943239414929933,0.06646047648233815,120-sec
369372543.0,1.0,1.0,41.29773020661239,1.8103114611117768,4.468455205083355,0.2803610243823482,20-sec
381129024.0,1.0,1.0,26.32650498008591,1.819542460826672,3.345975070172181,0.31111235944252136,120-sec
442993533.0,1.0,1.0,44.60830790794439,3.403358641478043,4.434395681224922,0.09998502601089004,120-sec
32005979.0,1.0,1.0,58.936531544615896,3.280761199302674,6.080465683488691,0.09559343131904316,120-sec
97193794.0,1.0,1.0,209.90820866645248,8.046086916188713,15.650202100266428,0.35348867009852736,120-sec
147957705.0,1.0,1.0,17.375017197987518,0.9205307124761593,2.1786963202405123,0.04808878106669185,120-sec
170217090.0,1.0,1.0,43.62918006025053,2.8072394676836794,3.916605885194904,0.08210461645254405,120-sec
388084386.0,1.0,1.0,19.226338777641963,0.9293698502787642,2.412402756523852,0.06754491031878115,120-sec
167549709.0,1.0,1.0,30.50574163773574,1.4934272994975064,3.483205149872592,0.10572688743051008,120-sec
180989585.0,1.0,1.0,30.62576401242586,1.3662050860561743,3.4914735725455213,0.039106256189701497,120-sec
196359183.0,1.0,1.0,129.73506454466366,5.776700462100052,10.466238795766593,0.3323934443601777,120-sec
265440445.0,1.0,1.0,17.809281964072962,2.358845293254696,2.085183260662612,0.04587719254751205,120-sec
344843690.0,1.0,1.0,41.09798200870488,2.884068912891572,4.123140304151142,0.06454470030638146,120-sec
355548896.0,1.0,1.0,46.57854318140328,4.5833744827949126,5.239318495602084,0.05816095345998205,120-sec
383602040.0,1.0,1.0,35.3380705066616,1.3679253099352875,4.306002683302201,0.0686146282239461,120-sec
383946834.0,1.0,1.0,36.5762527375737,0.9723748171543108,3.824181729460632,0.0393171776750953,20-sec
401784948.0,1.0,1.0,62.04702106971242,5.48987467529253,6.11029696459758,0.06471637710399045,120-sec
106311452.0,1.0,1.0,51.02611423523214,1.9300657866754456,4.696700614005977,0.0681638023005173,120-sec
146842707.0,1.0,1.0,44.95662606382864,2.7041579587265367,4.901822839469365,0.03890470234752595,120-sec
147416461.0,1.0,1.0,28.73163370553732,1.3520768802605811,4.27651035408584,0.0404388408904088,120-sec
178413629.0,1.0,1.0,11.642854952820842,0.4543553152320321,1.5039098458372069,0.022937391635724898,120-sec
287221547.0,1.0,1.0,52.693770247609656,6.2416310999446525,5.223478463113267,0.03731883061377545,120-sec
301921072.0,1.0,1.0,15.698102116827721,0.949187569854697,2.450226000497765,0.0685158465844546,120-sec
302440596.0,1.0,1.0,39.1123142769748,0.9629925863649014,4.320937675267734,0.03728857104772705,120-sec
303156867.0,1.0,1.0,38.55142328393945,0.9491827702485124,4.255767914585483,0.0635939815521875,120-sec
359278618.0,1.0,1.0,42.02450403506055,2.438130508363212,4.092592501596779,0.05515091676166415,120-sec
364145817.0,1.0,1.0,18.1659696158058,0.927623980381572,2.5472077411797525,0.0458551223314791,120-sec
422279419.0,1.0,1.0,75.16394429212673,3.3890345252488667,6.5052184748059,0.0587192194251775,120-sec
5915144.0,1.0,1.0,35.102088587967785,14.27881569680046,4.060130996972664,0.0824468905352242,120-sec
57830421.0,1.0,1.0,635.9495210227379,22.586442478055066,47.546098115035974,1.0765523347367392,120-sec
58462084.0,1.0,1.0,34.83604758324664,1.4218794931937389,3.6839151500851135,0.2532057015001821,120-sec
130983665.0,1.0,1.0,18.835242229036282,0.9597575658107668,1.7913902477336083,0.0955102426691649,120-sec
144825780.0,1.0,1.0,46.12545005422994,2.3593580590398915,4.721771951507577,0.07525308857697105,120-sec
270262695.0,1.0,1.0,956.7854633043801,29.93349248132791,53.676504130874854,1.5127597663745966,120-sec
347679262.0,1.0,1.0,37.170963825997575,1.9185013587611657,3.2851544107964354,0.056047307824103706,120-sec
372959857.0,1.0,1.0,16.70208921332064,1.4834092393409788,2.415708753302725,0.02603023973689895,120-sec
452408828.0,1.0,1.0,24.52869590750162,0.991058420505114,3.7601689793147,0.1876269023966088,120-sec
452694572.0,1.0,1.0,45.67634890731534,1.840860409362833,3.6871510854199534,0.14723938537304224,120-sec
453459331.0,1.0,1.0,38.54482895834437,1.897060933072876,4.154683002652697,0.02262187767384865,120-sec
458609596.0,1.0,1.0,,,,,120-sec
121103722.0,1.0,1.0,36.18196825131988,1.3696644132991729,3.301838802626252,0.271866024961412,120-sec
278268494.0,1.0,1.0,46.49424204545106,1.992102184043805,4.335917722682355,0.1561973829916465,120-sec
413953023.0,1.0,1.0,36.63289677835329,1.7924353163720212,4.27235009612795,0.0302760457491242,120-sec
453742854.0,1.0,1.0,,,,,120-sec
38299159.0,1.0,1.0,18.32553510228825,0.8474235885451193,2.7713730883541663,0.34799088701824266,120-sec
257341528.0,1.0,1.0,31.64662815010219,1.411745493684858,4.314362913228553,0.0476284239840152,120-sec
276905630.0,1.0,1.0,32.822329990299224,1.930725293547012,3.5013090085858263,0.1126314143699338,120-sec
313553792.0,1.0,1.0,24.58295505685588,1.4429125794241493,3.1049758274052657,0.0966409588614862,120-sec
316015087.0,1.0,1.0,65.31184423047661,4.420429389541563,5.6193679452277525,0.050165825645728,120-sec
357361953.0,1.0,1.0,52.05684132219818,1.9804233111705791,5.236092273340292,0.0701286659745652,120-sec
360932338.0,1.0,1.0,37.93513398696064,1.7695689323363588,4.681451891887164,0.09461824724468346,120-sec
384069468.0,1.0,1.0,38.614892297356015,1.9307446148677985,4.050860543482224,0.05171748310670815,120-sec
402707467.0,1.0,1.0,329.30482506354343,15.780331051297908,21.76556026222755,0.2563326702070423,120-sec
403069041.0,1.0,1.0,48.776228908036565,2.0711774483242698,5.548181365060903,0.0496369334876485,120-sec
412984265.0,1.0,1.0,47.852727227142935,2.485855959851577,5.013498992189682,0.2866961086026749,120-sec
424989326.0,1.0,1.0,35.52067457695374,1.2427058161033386,4.79446117873074,0.2374522516220279,120-sec
465445319.0,1.0,1.0,22.82206841655819,1.7471439936121111,2.938952077262695,0.10788216288896364,120-sec
168551162.0,1.0,1.0,15.46140030106278,0.9300090406654302,1.7970815483879032,0.04430560617574715,120-sec
265333973.0,1.0,1.0,28.07323251264696,2.273136235841859,3.3447079506890214,0.08801650117110245,120-sec
304864222.0,1.0,1.0,13.240475437359883,0.8211147558052643,2.122192296352388,0.1363753873408262,120-sec
390484169.0,1.0,1.0,36.06652626231947,2.2683349850515384,4.007564988706721,0.1402840380929169,120-sec
26967802.0,1.0,1.0,38.005308430487894,1.4219673222291362,4.56195981375563,0.0876393636092922,120-sec
29011261.0,1.0,1.0,21.651587423972558,1.303440045590321,2.2545344497232898,0.03776492611912545,120-sec
40456260.0,1.0,1.0,39.011318919149325,1.4681679163120689,4.554774325432891,0.0879668114180085,120-sec
99867726.0,1.0,1.0,24.571785439021745,1.2894814516104702,3.0296265499749224,0.0615149004713082,120-sec
99921120.0,1.0,1.0,31.617137628482148,1.9291812790260288,4.062167533779144,0.0899571021098095,120-sec
99937762.0,1.0,1.0,14.361683999779734,1.4468860746046728,1.6022540862916932,0.0342948073137313,120-sec
99971936.0,1.0,1.0,48.01522378214688,1.929183098389832,4.622135639676848,0.0369862202425932,20-sec
103802603.0,1.0,1.0,67.16305270666135,1.8919169776524427,5.348353183768323,0.0285733328237132,120-sec
103805849.0,1.0,1.0,16.600088021199287,0.922227112288848,2.1668952857206096,0.05932669663269105,120-sec
110985895.0,1.0,1.0,,,,,120-sec
120892220.0,1.0,1.0,248.47170887251133,1.468178358560138,18.537084868551663,0.0,120-sec
122678660.0,1.0,1.0,47.82045183801182,1.4681717669565089,5.0082797800603025,0.06514530176066816,120-sec
123092464.0,1.0,1.0,52.739241587624576,1.2995295668408566,5.458348455108829,0.06955912238043721,120-sec
123492081.0,1.0,1.0,51.28908382082992,1.4515778439857598,5.377932510741632,0.041517580964520254,20-sec
137147783.0,1.0,1.0,59.56578171880498,2.9363413523354613,5.8331586178966175,0.06842112893787085,20-sec
138652784.0,1.0,1.0,34.51094760821506,3.3760709616732125,4.170497694994139,0.081219788238843,120-sec
142782752.0,1.0,1.0,54.41133544989098,1.3833390368616385,5.014180611028138,0.023676772945688748,120-sec
142963647.0,1.0,1.0,55.85422500403119,1.9610260816462315,4.6991504993138635,0.0962686335644873,120-sec
147921099.0,1.0,1.0,8.30004563944383,0.4611136466357672,1.4365333903908477,0.0196443586943301,120-sec
147952270.0,1.0,1.0,80.4465033836227,3.0086848994765347,7.113448966745343,0.04147147608861475,120-sec
154867969.0,1.0,1.0,10.300261101374863,0.4890331680177979,1.3372642997139588,0.01819582043627605,120-sec
154905915.0,1.0,1.0,39.642254222248006,2.93419923310394,4.241260777491639,0.17693799896935575,120-sec
156457345.0,1.0,1.0,41.65038336037794,1.428013143784387,4.1784879981953695,0.06653402668072456,20-sec
157329771.0,1.0,1.0,17.148328506569566,0.4822967392472694,2.1477502750312025,0.23628839523848205,120-sec
159208514.0,1.0,1.0,6.769807080978753,0.4945977776057533,1.2249223239552542,0.027648131731534298,120-sec
159299349.0,1.0,1.0,31.53806256318132,1.4469459459743277,3.914846592978431,0.0580593056871585,120-sec
159455497.0,1.0,1.0,7.577276497804169,0.4895431445210545,1.3939319809538873,0.02140982953550365,120-sec
164670275.0,1.0,1.0,50.32127331353957,2.903150383473438,4.588183093568866,0.0505997245732734,120-sec
198317043.0,1.0,1.0,11.539790462481342,0.9594283063494888,1.5771135993492438,0.16603648389347944,120-sec
198513158.0,1.0,1.0,32.52442575484264,0.9663710530686735,4.1410062952293,0.04606789949571415,20-sec
198558314.0,1.0,1.0,9.5377567978684,0.4918574133429896,1.3703615429104268,0.05351844485735136,120-sec
202422034.0,1.0,1.0,31.42359087960473,0.9589358719128214,3.5919821585841416,0.06515881661704981,120-sec
202505374.0,1.0,1.0,16.378571251583292,1.4640063688566058,2.041964309047285,0.13492643964978066,120-sec
207497136.0,1.0,1.0,32.63718401231228,1.4553327305242494,4.022913877883891,0.05653128913023955,120-sec
219805568.0,1.0,1.0,23.198604761953984,0.4901113682102913,3.9808479526113327,0.5575566836302315,120-sec
219879444.0,1.0,1.0,4.538122342613022,0.4901172130022067,1.14393195663522,0.07376696473526785,120-sec
219880177.0,1.0,1.0,3.7219342668557696,0.4831356981014698,0.6105532068539563,0.0786046748790159,120-sec
229405342.0,1.0,1.0,27.32276024781109,0.8571846352254457,3.264817971665573,0.02940673291581915,120-sec
229441400.0,1.0,1.0,11.377157771578142,0.4886832868328863,1.6030891263841782,0.02446495808817935,120-sec
230295593.0,1.0,1.0,21.651720999938178,2.1724134782546667,2.8754197108606405,0.03153125399921315,120-sec
288108572.0,1.0,1.0,31.8177559429772,1.4671011385810822,4.186473713532754,0.06580361363505854,120-sec
288183622.0,1.0,1.0,46.97780011112789,3.4232359222162145,4.524099084563575,0.0266681004032318,120-sec
288314361.0,1.0,1.0,16.40073425658814,0.9824067108771608,2.129451089493461,0.042948901691774496,120-sec
288322540.0,1.0,1.0,81.54467343813222,1.7326889442365427,7.875468943436962,0.04843557433676255,120-sec
291021231.0,1.0,1.0,67.81285049050537,2.1527889044604858,7.340432234303023,0.06810264656871104,120-sec
307986909.0,1.0,1.0,10.904583846982543,0.4949130339023853,1.557746924368986,0.0378294848104001,120-sec
321601485.0,1.0,1.0,52.72141282095978,1.4749540422400926,5.351532199469831,0.02875498381869955,120-sec
328899669.0,1.0,1.0,13.175202529700975,0.9620837547043308,1.6416093068205448,0.16472130836752405,120-sec
356976616.0,1.0,1.0,67.82205685676186,0.9886597209440566,6.613602959871647,0.031444027461909205,120-sec
360662112.0,1.0,1.0,52.95562726952643,2.5990491911424023,5.968416849918753,0.1644695536493117,120-sec
362699294.0,1.0,1.0,26.42707266708345,0.489390234575616,3.403243131500133,0.17873663039966176,120-sec
377780437.0,1.0,1.0,22.286212055397897,1.8054652804373,2.715692674884949,0.03968290618209995,120-sec
379816816.0,1.0,1.0,51.22214488860092,1.7326729772042595,5.4244050630112834,0.04945077655011144,20-sec
394323335.0,1.0,1.0,66.41741736879517,3.425740474811551,5.2175078420358725,0.0538830193140227,120-sec
406856680.0,1.0,1.0,25.56563750124229,1.4817796078772592,3.2980664474501067,0.05941385400371895,120-sec
406947026.0,1.0,1.0,34.781277972648695,0.4842962755685249,3.8511165421489513,0.05044720697525655,120-sec
415009572.0,1.0,1.0,36.889107970838005,2.305569248177374,4.178571505692107,0.06527983062310165,120-sec
417931033.0,1.0,1.0,38.01521636498352,1.8626609354780364,4.325227093828088,0.04778246385254145,120-sec
147680681.0,1.0,1.0,33.542959872760854,1.9167405641577595,3.525264989607732,0.0381574075173145,120-sec
154385126.0,1.0,1.0,20.051985308323527,0.8879107885604541,2.258511334660476,0.05023276464565125,120-sec
158579222.0,1.0,1.0,40.43073397113889,1.8914963261351507,5.186198136655685,0.10107150643563001,120-sec
159570595.0,1.0,1.0,34.62184295430366,1.9910325021644224,4.274403001308432,0.2635266569077252,120-sec
219788712.0,1.0,1.0,35.50504656585551,1.4972007588011351,3.975410670308011,0.0628733733956217,120-sec
219846750.0,1.0,1.0,5.5161374988144685,0.483486155274575,0.8124929760031266,0.0833860617825451,120-sec
230128292.0,1.0,1.0,9.782919313411098,0.4932564359703075,1.4693271257623648,0.1013868561442951,120-sec
247255071.0,1.0,1.0,73.77626525396303,3.958190088141088,5.997120691765051,0.09214422933468212,120-sec
264249718.0,1.0,1.0,4.831656406869102,0.0,0.7451091234979791,0.0263463764113175,120-sec
280033832.0,1.0,1.0,,,,,120-sec
283063358.0,1.0,1.0,56.18436759439486,3.958194194517052,5.162128711892284,0.05499351993002705,120-sec
284627497.0,1.0,1.0,32.5845987113149,0.9583705503327932,3.835909755942557,0.0483822561285136,120-sec
297513035.0,1.0,1.0,31.601039605982198,0.9061229994546878,4.168640659473168,0.1418525939961128,120-sec
299154631.0,1.0,1.0,,,,,120-sec
299155541.0,1.0,1.0,28.381242591135678,1.4826022249100728,2.705595154849585,0.043033523038638,20-sec
356659169.0,1.0,1.0,11.412970393307296,0.0,1.7009960283213494,0.0613750060864275,120-sec
116361759.0,1.0,1.0,46.203641973086775,1.8089517248843128,4.885482687473707,0.0623341530455876,120-sec
193974158.0,1.0,1.0,35.75103214077824,0.8809289233867332,4.152671907950399,0.0531059676156142,120-sec
408891205.0,1.0,1.0,15.911302918495634,0.4529908304198047,1.7948658216182445,0.0212376062078708,120-sec
427025619.0,1.0,1.0,43.74691709217733,1.999859067070961,4.568346469400483,0.13214118000473316,120-sec
417644139.0,1.0,1.0,25.37186773803753,0.9443623227557404,3.4529474152662427,0.044263825413838304,120-sec
440039809.0,1.0,1.0,138.98913306945335,6.4646108404396925,10.760283272307213,0.09029641088682357,120-sec
456931563.0,1.0,1.0,,,,,120-sec
34647604.0,1.0,1.0,159.4250668044446,6.448395623726183,12.848093483144783,0.0334379663467345,120-sec
246978042.0,1.0,1.0,28.70494538666708,1.8669883178320068,3.173496404352575,0.04177406832682235,120-sec
247410708.0,1.0,1.0,60.741801635352964,2.8142919676611378,6.3217637488085,0.0857100508136676,120-sec
255975118.0,1.0,1.0,38.10987843093928,1.8761786304462404,4.544981817365419,0.02344542718571355,120-sec
264076313.0,1.0,1.0,16.609722573570668,0.4986033042722901,2.2146107469656755,0.025685992072574902,120-sec
264898884.0,1.0,1.0,10.711246292592547,0.4909321217438247,1.4807646937971417,0.12701409914881315,120-sec
302544361.0,1.0,1.0,64.84982621757207,3.4433536044728537,5.903777017372643,0.10533587632844904,120-sec
315775474.0,1.0,1.0,6.978947325443762,0.4539152731995939,1.0892440886134664,0.0314121174369267,120-sec
331868017.0,1.0,1.0,32.284648954013726,2.269571103972844,3.723255540440898,0.039935359023723,120-sec
337418079.0,1.0,1.0,57.63296002586093,2.7636184627785454,6.046728440329559,0.0741810855702325,120-sec
406533529.0,1.0,1.0,14.552979351140811,0.9972062938683202,1.855710498108324,0.16251120360615265,120-sec
420455613.0,1.0,1.0,11.299656459896426,0.4893552010191371,1.461963064589471,0.09722053604187232,120-sec
436932680.0,1.0,1.0,17.099809760498527,0.4606009363097243,2.297682611906388,0.03496217758732205,120-sec
468715239.0,1.0,1.0,21.31174661562545,0.8903079526109838,2.5479685443426345,0.04562831996320015,120-sec
1828620.0,1.0,1.0,37.03793014920016,1.3696615155328258,4.134876068631232,0.043931712164746006,120-sec
1950893.0,1.0,1.0,48.45175516617156,1.369660923425343,4.815296631172863,0.0380492589512537,120-sec
3308690.0,1.0,1.0,41.60331285804382,0.4565521301294275,4.236980640096993,0.04299044794294145,120-sec
73014174.0,1.0,1.0,81.9674939321397,3.2325208874646663,7.5163648421582625,0.11603881559836444,120-sec
96027572.0,1.0,1.0,37.7149050426585,0.9217492067452184,4.324733673104313,0.03444332621198805,120-sec
141478320.0,1.0,1.0,19.58101851184732,0.9845204838358992,2.202305993794171,0.0319358065399517,120-sec
147818025.0,1.0,1.0,15.365401342604251,0.9082995867549312,2.1615495765165926,0.0747725274152142,120-sec
274157636.0,1.0,1.0,38.861970837888215,1.8616512976233857,5.3087562337264025,0.2435429268992224,120-sec
279520239.0,1.0,1.0,,,,,120-sec
280933758.0,1.0,1.0,39.911968779501294,2.2720285832733182,4.208480329780342,0.13270572743895534,120-sec
286530305.0,1.0,1.0,44.10036114176186,2.7707033178070257,4.035923006289019,0.07270040890351855,120-sec
287123198.0,1.0,1.0,64.81317154806764,3.7168843898533375,5.992839625832027,0.055907361078298703,120-sec
288237238.0,1.0,1.0,41.160952980344256,3.0065391742164462,4.1884163097646185,0.08505345241679095,120-sec
289664922.0,1.0,1.0,25.047073720879606,1.8161020220577373,3.5597963963686623,0.2955199128222385,120-sec
289818652.0,1.0,1.0,25.488152218870212,2.4613022528951944,4.3967571054286765,0.0768819288885418,120-sec
289972071.0,1.0,1.0,15.691732253153017,1.3167887205443085,1.602788444484964,0.09542089734224976,120-sec
355147196.0,1.0,1.0,40.40617046105797,2.308924026346169,4.385914030196212,0.08498613594350951,120-sec
14858763.0,1.0,1.0,16.857627551733064,0.4535684543067182,2.043141225043797,0.0579059144367608,120-sec
68298806.0,1.0,1.0,17.886366158266952,0.9056387928236448,1.7722050592402705,0.0540626388976338,120-sec
99644109.0,1.0,1.0,36.376511181855975,3.499143360178536,4.301675502520362,0.0406499590916369,120-sec
138494233.0,1.0,1.0,34.178794627168195,1.8018474927007944,3.7825748948315137,0.05929560236902645,120-sec
138631427.0,1.0,1.0,39.584315006204186,1.8018464867688948,3.9661450943463583,0.0452659427381738,120-sec
172411691.0,1.0,1.0,28.773196904607357,2.2523050414565446,2.923255651200164,0.029648255237320894,120-sec
188625160.0,1.0,1.0,34.617109279056784,2.6714167932391057,3.967952487070424,0.09104789912317554,120-sec
252942784.0,1.0,1.0,436.92123117234775,10.114935397044803,23.458066751323305,1.2933865621789222,120-sec
367518279.0,1.0,1.0,38.779968208262545,4.535668796288012,3.604863094404545,0.0316980605841752,120-sec
17301402.0,1.0,1.0,37.03360177134218,2.9626881417073747,4.299381485810796,0.1830673913341332,120-sec
117409235.0,1.0,1.0,63.455416087439254,1.7895769519371854,6.100868334986215,0.03815328135709036,120-sec
126276880.0,1.0,1.0,38.401296341035255,1.3421812313371575,4.191967191351906,0.0434214484521797,120-sec
116501598.0,1.0,1.0,37.911252664001815,4.994296758131977,3.7389315667911074,0.04373152955256685,120-sec
350542965.0,1.0,1.0,75.69861625868717,3.281054574679942,7.147245866226231,0.2241098458650747,120-sec
390587518.0,1.0,1.0,64.44949843501561,2.812341749891594,6.320995474467317,0.090875458009779,120-sec
424732844.0,1.0,1.0,67.28777459849456,6.5646609364384965,6.5345446001249465,0.0915609203867928,120-sec
88995742.0,1.0,1.0,59.21713954336256,3.5957276383066485,4.899078242925211,0.0651036762864549,120-sec
157523009.0,1.0,1.0,34.489432117538016,1.30696795392776,3.7344066562363145,0.11437007382052505,120-sec
188642413.0,1.0,1.0,32.74700889382184,2.1782932745336008,3.84774337077686,0.0576137297639509,120-sec
236720420.0,1.0,1.0,33.138420364057545,1.3525885862880642,3.723167958227821,0.0591023884843082,120-sec
321671083.0,1.0,1.0,62.371462288344496,1.742625256018936,5.384443944905285,0.0525747402995744,120-sec
334903667.0,1.0,1.0,33.37306678682641,2.696813477723349,3.829239093423805,0.05516665403870275,120-sec
347696696.0,1.0,1.0,49.3693131195764,2.7051678421685708,4.1481805602528,0.0639608113472047,120-sec
76300780.0,1.0,1.0,19.08417584963425,1.3086292011177785,2.433118698185054,0.0347518069173018,120-sec
147796882.0,1.0,1.0,29.553190876378515,2.181047297149709,3.8921215913014953,0.1365758603244864,120-sec
157550782.0,1.0,1.0,29.553024397996488,0.8724140043689008,2.9842688461179674,0.25463004931355554,120-sec
158650538.0,1.0,1.0,38.277767601081706,2.6172832547748186,4.419199057872731,0.182287546246902,20-sec
180716984.0,1.0,1.0,33.91544980162152,3.053481011078468,3.839389180795018,0.052234691915181,120-sec
180923578.0,1.0,1.0,76.8821061293827,3.0534737186137875,7.23136119500281,0.09371266057239099,120-sec
284275755.0,1.0,1.0,33.91527081870393,1.744837083920462,4.052563945029709,0.0373466475096204,120-sec
322522446.0,1.0,1.0,35.65996596783439,1.3086226043241993,4.086618744750855,0.10490200686405066,120-sec
322786599.0,1.0,1.0,23.446136033161306,0.8724143640246069,2.423118212125392,0.02915097952080445,120-sec
91308746.0,1.0,1.0,49.17018846684425,3.8005942776304735,4.5350014922425785,0.06194598516669544,120-sec
262497025.0,1.0,1.0,14.425065913177662,0.982410845392348,1.8141840032052203,0.01174855922317495,120-sec
262614074.0,1.0,1.0,14.788213894047567,0.0,2.05200530831976,0.048753765763596094,120-sec
300157797.0,1.0,1.0,106.7389494808203,1.4736164217324514,9.181401735367208,0.025240732989180552,20-sec
137836578.0,1.0,1.0,47.97844574410754,3.787772032429544,5.0314855634918,0.05947637052677415,120-sec
238198708.0,1.0,1.0,43.529659927494485,0.9743100777995152,4.228957506179397,0.03553829020959925,120-sec
350335258.0,1.0,1.0,120.57212484133915,1.4952474328888383,10.281698193400487,0.03187095614284095,120-sec
370137810.0,1.0,1.0,26.887052046473986,1.4523476867208878,3.173734195127443,0.0641212131849606,120-sec
255633362.0,1.0,1.0,7.481495053853316,0.496925870735645,0.9860058054910515,0.052043125207728205,120-sec
345456791.0,1.0,1.0,22.24573801342405,1.3585183519648272,2.541122453203257,0.0256241450902472,120-sec
438163987.0,1.0,1.0,37.0814432513809,1.3992997453351317,4.082673028946679,0.0320430281107428,120-sec
193026422.0,1.0,1.0,29.843890921659842,1.91000901898623,3.407224032700902,0.028088292186983995,120-sec
57348820.0,1.0,1.0,42.114382535255096,3.2938623211931386,4.744304948529806,0.1853679415558438,120-sec
162480442.0,1.0,1.0,17.282055930672872,0.9299761038927112,1.7870762208858764,0.0691362530062955,120-sec
288516967.0,1.0,1.0,17.706985460029177,0.4984540142903668,2.233222772647091,0.0174448716273225,120-sec
299159078.0,1.0,1.0,112.9461929554018,2.1411600560265853,10.079732973428321,0.1905276554238382,120-sec
377082486.0,1.0,1.0,51.73566851595415,1.9575658357388048,4.68638475038335,0.03875367897605295,120-sec
284598447.0,1.0,1.0,312.4288091355378,4.791852900851809,22.263894213016144,0.32685372474255203,120-sec
162520610.0,1.0,1.0,14.763466185254106,0.9275476137332408,1.8768480958566245,0.02714609337575255,120-sec
416178662.0,1.0,1.0,38.277580132988405,1.308635218221827,4.477755920691465,0.0575662074854306,120-sec
416267693.0,1.0,1.0,49.83607560301323,6.54302961965163,6.500576084229418,0.07915220563794806,120-sec
129137213.0,1.0,1.0,526.9522111288022,9.372667786875924,44.64237797354376,1.055718381040304,120-sec
149971055.0,1.0,1.0,166.80673078294913,6.7566378306852375,13.977332653883192,0.2468108068458425,120-sec
260712737.0,1.0,1.0,31.117117576148573,1.9002819893831209,2.9021056119783,0.14633055131105194,120-sec
272128326.0,1.0,1.0,40.76380261981868,1.4597117649006712,4.335895291975623,0.034876287513510004,20-sec
273737681.0,1.0,1.0,19.71582551731374,1.4252403988419573,2.1477726776199604,0.08145212792995976,120-sec
291111653.0,1.0,1.0,34.91783994608498,1.4252179569830616,2.9270451539868447,0.0548465803847817,20-sec
352292065.0,1.0,1.0,361.7072230351287,13.405932042560721,20.587702606715165,0.8629573117431608,120-sec
231843574.0,1.0,1.0,31.36495151563664,1.8116939503616831,3.751768014487201,0.05091352850040362,120-sec
231856135.0,1.0,1.0,60.5780690103547,5.435041705601908,5.33181676156905,0.0459628787111152,120-sec
260709282.0,1.0,1.0,37.863143312022316,1.4743549032333758,4.084836334830159,0.05289420480472225,20-sec
358576515.0,1.0,1.0,28.87704677444845,1.3696622976022983,4.333532816782308,0.24507816252940784,20-sec
37695237.0,1.0,1.0,48.41178541531642,2.911987092650609,6.050529197696235,0.1057773353052402,120-sec
224272297.0,1.0,1.0,46.220531536975,3.3183971359879507,3.941077061891476,0.07697853227591264,120-sec
246887126.0,1.0,1.0,56.11832240372692,2.4293646062219447,4.512428863212457,0.06707747930209025,120-sec
289714023.0,1.0,1.0,37.81975452769433,2.3786009136914643,4.739678007000372,0.11621503759689712,120-sec
38314851.0,1.0,1.0,71.43999305710513,3.1684051831028626,5.771521339945389,0.05815598958566685,120-sec
42055014.0,1.0,1.0,34.659321200114285,1.7888681909736412,3.350959142877086,0.03838429075572675,120-sec
248343237.0,1.0,1.0,31.64047780157104,1.8123424039086,3.768038334167139,0.0448459434878114,120-sec
248382312.0,1.0,1.0,73.32422336450058,2.718508796212177,6.735697912914038,0.1126713412148525,20-sec
38459745.0,1.0,1.0,50.74983842504108,3.1860885109891264,5.286404260529385,0.13008237972882195,120-sec
219156035.0,1.0,1.0,37.09396586339064,2.275703427201876,3.321801266858687,0.025231884561756002,120-sec
318786296.0,1.0,1.0,45.28769464363227,2.730916259917528,4.686098227828481,0.05535628808174745,120-sec
339669152.0,1.0,1.0,44.37618434761809,2.7308421136995733,4.295345180310965,0.4011982099695546,120-sec
404485670.0,1.0,1.0,26.17101004355845,1.8205920030301528,3.75043513354604,0.0800371034927245,120-sec
416670255.0,1.0,1.0,91.46379026485823,9.061428137694932,9.190401195747203,0.12993348223851958,120-sec
422886464.0,1.0,1.0,44.45547619375176,3.191675213910384,4.214569197045436,0.0738138667093162,120-sec
452377101.0,1.0,1.0,37.611770979143294,2.8525781360586184,4.428040487181412,0.0564742259233841,20-sec
20141594.0,1.0,1.0,37.21103809450269,4.339479661166493,4.127213604155661,0.0684673237692643,120-sec
20210712.0,1.0,1.0,16.38151264341609,1.3018420643774382,2.452830548731697,0.0382146341499625,120-sec
37991571.0,1.0,1.0,47.055178232192794,2.230103233753212,5.1592175990295415,0.27962672711703224,20-sec
117776994.0,1.0,1.0,50.69640871303727,2.6799863636847903,5.146624793319375,0.40863948788966414,120-sec
245864605.0,1.0,1.0,50.17950890654317,1.8372360240381909,4.962777796639753,0.04625009908371645,120-sec
249035192.0,1.0,1.0,24.80005567956913,1.787391400329307,2.5294249507406623,0.07688033904534845,120-sec
267254246.0,1.0,1.0,43.286044406335364,3.0376171513217827,4.556877753344471,0.06080470924678801,20-sec
293515726.0,1.0,1.0,50.816714373602295,2.734531715171425,5.217224890351572,0.1783963173983065,20-sec
468901651.0,1.0,1.0,43.085565688946645,1.8022720288186769,4.5615899707509335,0.06801184931301124,120-sec
14673586.0,1.0,1.0,38.186919462635736,1.822039894837492,4.2409752310682585,0.0351711716785674,120-sec
96918932.0,1.0,1.0,16.797247271172637,1.3437797816938106,2.0202720122840683,0.087332254297198,120-sec
237466150.0,1.0,1.0,81.29923623977321,4.47929676252194,7.096397644696148,0.04224810141817855,120-sec
238159015.0,1.0,1.0,44.153975711127345,2.2187927493028776,4.619712379681944,0.0486007958268119,20-sec
269186518.0,1.0,1.0,82.19461428302299,3.1354893731943463,7.219312755301527,0.4671946889424903,120-sec
218886691.0,1.0,1.0,38.6291480888152,2.7757471680585724,4.3265231575987215,0.0996423303612168,120-sec
323495408.0,1.0,1.0,173.21474492837922,3.2290365232986886,13.953498906557913,0.12880791988351695,120-sec
366354149.0,1.0,1.0,27.76952183524445,0.9373678256622622,2.9648903031960456,0.0489010353160279,120-sec
455179904.0,1.0,1.0,35.90558172963321,3.243084801386225,4.224488748663688,0.07486121256323039,20-sec
7985934.0,1.0,1.0,60.28559191886756,1.925288364674408,6.0171882057577015,0.054892868509674494,120-sec
152366330.0,1.0,1.0,43.649912865134,1.8330672069347609,3.8764863884358056,0.0603186128430488,120-sec
157337995.0,1.0,1.0,28.81861646764475,5.327811447799867,3.81853618388799,0.0689954754285062,120-sec
163354593.0,1.0,1.0,51.87697679637298,1.832299401196401,5.043047674676132,0.067022640580177,120-sec
173108898.0,1.0,1.0,71.23759611142276,1.9285982026781168,7.315289085659907,0.0748527852863083,120-sec
173163432.0,1.0,1.0,34.613468191748375,2.904626701405455,4.0810185790735565,0.0660138617896286,120-sec
179229389.0,1.0,1.0,68.03131397554175,4.389117030680119,6.396161286912164,0.09787821561308124,20-sec
441226365.0,1.0,1.0,28.013043128812136,0.9073050406092982,4.436914887989747,0.09276024033017592,120-sec
446143295.0,1.0,1.0,43.59145870837233,3.3348656935366776,3.8237683314252986,0.21670292451105386,120-sec
130999478.0,1.0,1.0,54.18234935722445,4.373463176816324,5.23570922504163,0.0526707293191526,120-sec
166080353.0,1.0,1.0,471.15121236969566,18.204113950227168,27.511050062814288,2.1063087704234285,120-sec
410931340.0,1.0,1.0,20.740385121106648,1.3030608453051309,2.538939311954074,0.04397326072391915,120-sec
437332936.0,1.0,1.0,29.29532403938261,1.4290401970430544,3.9447866455195095,0.14236892841280194,120-sec
454426610.0,1.0,1.0,88.99198622933838,4.852103338402586,7.953840472497128,0.1639707520125255,120-sec
13727.0,1.0,1.0,192.07975692501026,6.58559166600034,16.17223299076461,0.1411049510432249,120-sec
241856430.0,1.0,1.0,106.03328543924214,5.7077959035616885,8.519583309578097,0.0996868600118414,120-sec
280238605.0,1.0,1.0,211.3589557644428,8.23757981440906,15.707678413944485,0.2382744061884496,120-sec
296805612.0,1.0,1.0,56.1444637453642,1.7341919303587368,5.561982383127677,0.025994079906956902,120-sec
401078027.0,1.0,1.0,28.39805114341258,1.7342321308954247,3.515495466626301,0.06944372744573465,120-sec
413117060.0,1.0,1.0,82.15890354865064,5.2026746310491205,7.278839022086188,0.08234285446780325,20-sec
418352251.0,1.0,1.0,22.272730039522447,2.0718818641416235,2.567358307590984,0.0662943204582766,120-sec
442682403.0,1.0,1.0,298.3504897253826,9.220544936325297,22.37815363428205,0.23957099721495104,20-sec
453214555.0,1.0,1.0,38.8032738212666,0.8671122641623832,4.609674786827415,0.1108809880033625,120-sec
453684127.0,1.0,1.0,44.872838704743,2.6013239828836525,4.537925136116189,0.0728166433883985,120-sec
454601598.0,1.0,1.0,21.579249567139417,0.8339806595995913,2.561267886375675,0.05043068284389755,120-sec
33235691.0,1.0,1.0,102.90240572397259,2.910371070981049,8.688586865899424,0.17220070875161486,120-sec
158781686.0,1.0,1.0,160.9904960341729,10.386483615107933,12.287560222861938,0.11730154139577115,120-sec
211605511.0,1.0,1.0,34.84616487960628,1.2519580196265745,3.5825891241402483,0.0530299891653618,20-sec
246752602.0,1.0,1.0,,,,,120-sec
255327797.0,1.0,1.0,57.81390303676757,2.486619485452369,4.82290861244942,0.1736037251494804,120-sec
257386626.0,1.0,1.0,71.85572979515548,3.3132324977593304,6.395773917001423,0.0686140124490397,120-sec
263951758.0,1.0,1.0,50.320991471705646,2.4849872331706493,4.33968835263697,0.2243277268279176,120-sec
343837181.0,1.0,1.0,435.4846424490277,12.010513201161928,29.16207825992466,0.7986851112870408,120-sec
343997737.0,1.0,1.0,423.05940354319335,9.111411530054056,28.59023427820292,0.4443981581277932,120-sec
370237454.0,1.0,1.0,121.55395969861208,4.141531846630727,8.937078834721229,0.05270185794304535,20-sec
402793935.0,1.0,1.0,45.35070897186332,2.48497035462265,4.741871162696367,0.0579393214374426,20-sec
407151397.0,1.0,1.0,93.3932504913747,4.555768316652426,7.242327658110006,0.14070624621651978,120-sec
421356478.0,1.0,1.0,35.4104867989633,2.070788701693761,4.643666723416028,0.18961144930249407,120-sec
422583128.0,1.0,1.0,71.02964243766641,2.0708350564917306,6.2992745001359705,0.08815944340677803,20-sec
425791318.0,1.0,1.0,131.49671717528304,4.9699546648925965,10.644288549322855,0.10874541588313492,120-sec
425796306.0,1.0,1.0,110.78876406976772,5.798290455987837,9.229557276461657,0.10839577570250464,120-sec
447784424.0,1.0,1.0,18.84426570028636,2.070798428602897,2.515442553525449,0.0385378501514228,20-sec
453377527.0,1.0,1.0,28.78462489612209,1.6566690587696158,3.321829018182129,0.052528333358815946,120-sec
454491973.0,1.0,1.0,81.7979265114612,6.626667464219638,7.371260364843308,0.09438222476445676,120-sec
150030411.0,1.0,1.0,420.8042770993591,3.9347315675009895,28.134595894631328,0.14218707031428218,120-sec
150248762.0,1.0,1.0,37.104442280839294,0.9839417205207964,4.144888290102546,0.03699266518197935,120-sec
176956040.0,1.0,1.0,16.619012473630892,0.9921798491719952,2.2034511898979785,0.0963393472067668,120-sec
260507093.0,1.0,1.0,14.38257258343476,0.4932174309077437,1.6152516417886935,0.1014984220454032,120-sec
350825116.0,1.0,1.0,9.386276355270397,0.0,1.3120021613632389,0.0148937930442121,120-sec
382028854.0,1.0,1.0,10.45615112989948,0.4926537494184986,1.6471766563700492,0.0875318423807546,120-sec
382260143.0,1.0,1.0,43.42224805155899,1.49517066461609,4.464152412925184,0.04163904564074665,120-sec
152966636.0,1.0,1.0,52.39729325027708,2.9846559446360383,4.879913394266415,0.10168311982996676,120-sec
387544798.0,1.0,1.0,50.523518176913264,2.489958333091604,4.81797464243708,0.04077387769706805,120-sec
138759032.0,1.0,1.0,56.827401821277064,1.8148471639529613,5.707652895765299,0.05634113673569715,20-sec
168727443.0,1.0,1.0,37.074033456952044,1.814019985661261,4.19862063379899,0.124260748643985,120-sec
242883492.0,1.0,1.0,38.946778325376094,1.356636690579137,4.251410218549586,0.0503575131095126,120-sec
238378233.0,1.0,1.0,41.983088943943855,1.4671509577184665,4.464177223362413,0.04781961828695895,120-sec
469015855.0,1.0,1.0,89.25147978325529,2.8868403164395176,8.494223999051178,0.1209936523645192,120-sec
210440783.0,1.0,1.0,122.12644530924948,3.1058496536412217,11.048062954447778,0.1092125787190143,120-sec
13002588.0,1.0,1.0,43.70158472675929,2.583344909956214,4.732018481178131,0.1524089841395408,120-sec
103689487.0,1.0,1.0,34.12240292861093,1.844454212357352,3.5439137730933923,0.07046839241462205,120-sec
159644707.0,1.0,1.0,56.76444542577864,1.9278490899321064,5.158991861665137,0.05144207338632785,120-sec
160118276.0,1.0,1.0,33.467307064525784,1.9292602951528048,4.224908225359379,0.05132949713088216,120-sec
160323608.0,1.0,1.0,10.762929228785165,0.9945941201517634,1.595792202211141,0.0145799107397377,120-sec
219777306.0,1.0,1.0,28.389989236278645,0.9954414178218336,4.192549318323176,0.04983286639582155,120-sec
219777669.0,1.0,1.0,12.258015421369974,0.0,1.82363079761121,0.2425522267655642,120-sec
229689153.0,1.0,1.0,36.05486582599149,1.4783316284005643,4.593149208491991,0.035106768936687,120-sec
230079797.0,1.0,1.0,44.36180458619469,0.96516416102115,4.6765095253706415,0.0274469193759525,120-sec
233085151.0,1.0,1.0,20.210657260759987,0.4923424424058442,2.466834128049748,0.025600806463756003,120-sec
233832738.0,1.0,1.0,11.354955208302176,0.4841259972531935,1.6894823722008965,0.1849778265501639,120-sec
267819419.0,1.0,1.0,16.247637967043655,1.4401315470788705,2.0937535684738235,0.024903694211241903,120-sec
268403048.0,1.0,1.0,9.336082136245444,0.4699370202808097,1.2790035657366408,0.017334515381452198,120-sec
275625661.0,1.0,1.0,8.131125182893317,0.472739836214727,1.438635982991285,0.0559267093583949,120-sec
275631920.0,1.0,1.0,13.788735858926787,0.4739877951506077,1.7608803981646668,0.05778851097820975,120-sec
279979429.0,1.0,1.0,40.33974304530964,1.9871794603600816,4.379311028540285,0.042715046916438536,120-sec
279980795.0,1.0,1.0,7.473766770027324,0.4927758309908143,1.2125636172340817,0.0597535332294246,120-sec
288735742.0,1.0,1.0,40.01052577876987,3.3561855057086767,4.135073412532438,0.04107257686042271,20-sec
289080311.0,1.0,1.0,44.96894850151994,1.737930376870338,4.671441795170155,0.0471867398302632,120-sec
355753487.0,1.0,1.0,54.89645956096997,1.2916814014345874,5.86431821247082,0.0398478594976925,120-sec
356111753.0,1.0,1.0,30.141532366461874,0.4927770959094548,3.878464458590925,0.0461416073809115,120-sec
362105060.0,1.0,1.0,35.715702729893756,1.4552172641455705,4.691605432041474,0.0845053060928915,120-sec
370657676.0,1.0,1.0,30.20253692035559,1.4681788780728429,3.562616778124944,0.040838242809231054,20-sec
371792232.0,1.0,1.0,33.200161774953074,2.3055667899272976,4.045270181945146,0.0390555443096498,120-sec
376925533.0,1.0,1.0,11.377138261481614,0.4886824488153172,1.699950543514067,0.02564347629066315,120-sec
424699223.0,1.0,1.0,5.498190926572543,0.0,0.9274757933863818,0.07643430220846699,120-sec
202423311.0,1.0,1.0,9.583704195408806,0.4900757827197672,1.040392879779935,0.054407088316797185,120-sec
298159489.0,1.0,1.0,8.939057299411399,0.0,1.40311403832544,0.0225686918139068,120-sec
444044903.0,1.0,1.0,59.97515410494644,4.694728305670953,5.884354146677553,0.03520114062165455,120-sec
118298989.0,1.0,1.0,51.659366640608006,2.917234822057871,5.4617725611478685,0.05696248677860714,120-sec
468264519.0,1.0,1.0,25.022036291308908,1.8156579621811453,3.47769581756606,0.12504814631645406,120-sec
459893459.0,1.0,1.0,32.247651635994174,2.40328027097518,3.9096795400207394,0.076075963646333,120-sec
356226401.0,1.0,1.0,45.2570345578517,1.7448495251219924,4.403396046162171,0.1471096267812952,20-sec
129226321.0,1.0,1.0,39.66897380451982,2.850465183558313,4.549182344430813,0.07058433680781337,20-sec
271595936.0,1.0,1.0,,,,,20-sec
300241371.0,1.0,1.0,39.790667058538624,0.9731413139316558,4.214758157031526,0.03080718142503165,20-sec
300556816.0,1.0,1.0,17.828367185688496,0.0,2.2911005211202555,0.01662661375616255,120-sec
381978020.0,1.0,1.0,14.828912897209955,0.9948117666891374,1.7867683721010597,0.01792585464857785,20-sec
200671634.0,1.0,1.0,39.78507181712747,2.3823396297681114,3.8154836704580943,0.2244950398291996,120-sec
121713756.0,1.0,1.0,44.52404643562307,3.132344975370465,4.049043012388055,0.06684709361989724,120-sec
144516734.0,1.0,1.0,399.1261001643522,9.112963417723734,25.50946569367805,0.23525141726641324,120-sec
158091975.0,1.0,1.0,45.393784030436706,1.788917597258589,5.1767464552622044,0.13361416344327764,120-sec
411886725.0,1.0,1.0,24.382818409847822,0.9115072302746848,2.8639129517719386,0.04562670259050235,120-sec
91524493.0,1.0,1.0,45.14143168260846,2.2760385722323586,4.2845701624197785,0.2037836016517946,120-sec
157459353.0,1.0,1.0,89.90394512142929,3.980986499841883,6.424204107796732,0.34110700013313977,120-sec
263477516.0,1.0,1.0,22.1728026004677,1.3438062182101649,2.516994922715853,0.08998273767722985,120-sec
132641659.0,1.0,1.0,30.525519969536266,1.8156443104556883,3.9253431727617576,0.1451089103333849,120-sec
268116587.0,1.0,1.0,117.06858014019345,4.996137270774497,11.634500996969187,0.7238253843404491,120-sec
437035863.0,1.0,1.0,54.201777757972486,1.3838751767992932,5.5372524479273135,0.04738453404134189,120-sec
437038436.0,1.0,1.0,49.742621059042904,0.9225833890394348,4.786195736355204,0.07059093148518464,120-sec
469347830.0,1.0,1.0,41.90016575553659,3.342463365114032,4.996651402381036,0.08176698143757075,120-sec
73009948.0,1.0,1.0,44.463512583322746,2.915640169398213,3.832178829744882,0.07400111029093727,120-sec
303870255.0,1.0,1.0,17.37632162623343,0.9653512014574108,2.191266908970892,0.02388274541039195,20-sec
253141415.0,1.0,1.0,29.65634623553585,1.3229596833696269,3.572549355934861,0.0292420628691634,20-sec
7663364.0,1.0,1.0,47.36037455369944,3.965054613798092,4.621591507941685,0.0654791140973967,120-sec
12063724.0,1.0,1.0,56.85594296061613,4.390420305839084,4.836500600042079,0.047606849834493856,120-sec
98865608.0,1.0,1.0,194.7296931957504,6.586122656000582,14.930043235889338,0.22709961838966736,120-sec
124737562.0,1.0,1.0,63.08121680606453,2.601287290971733,5.341796917622252,0.048182493040618696,120-sec
127310814.0,1.0,1.0,60.37077836336172,1.7562408251159771,5.802116572100657,0.11772210980553804,120-sec
128347753.0,1.0,1.0,61.2551429477783,3.073734771573104,5.688379304181916,0.05435825054122875,120-sec
142083951.0,1.0,1.0,39.66995577333829,1.7342057168672442,4.061777085234569,0.03299838313825515,120-sec
147808924.0,1.0,1.0,20.856122216858534,2.6344575431821298,2.235888960109341,0.04809116017547695,120-sec
365717837.0,1.0,1.0,83.20304659056328,3.5125296713694216,7.634234972917442,0.1262753021043607,120-sec
377022695.0,1.0,1.0,28.39729768715747,1.300639588724767,3.9044337616604623,0.1149334144804641,20-sec
392032131.0,1.0,1.0,150.6607446404163,4.335560996846509,13.296598923459346,0.1804721594979668,120-sec
294668207.0,1.0,1.0,46.17838649696567,1.242467798124636,4.50538529062497,0.0557601469765645,120-sec
300949122.0,1.0,1.0,161.31590702736804,9.939876171134372,12.790566778694075,0.10797403669577214,120-sec
301548972.0,1.0,1.0,136.46537822279782,10.353974068497564,11.376715122129635,0.2333476167543624,20-sec
306521411.0,1.0,1.0,44.52184294139058,2.484940071147381,5.065805256023668,0.2519186049245045,120-sec
311029642.0,1.0,1.0,230.89354055783684,3.7274293542969295,16.415608200724733,0.12967790752065864,120-sec
324118015.0,1.0,1.0,40.38111614914587,1.6566611753495764,3.3405222096300484,0.07307078706102825,120-sec
140659350.0,1.0,1.0,35.232638423778795,2.4801131996260657,3.847708468948933,0.09983139661040737,120-sec
408189059.0,1.0,1.0,29.301264102315887,0.8912932046331825,3.8630575672776857,0.04203627437021936,120-sec
336231249.0,1.0,1.0,28.197238332457466,0.4304921882817947,2.280400631801809,0.08340187399800356,120-sec
160551662.0,1.0,1.0,30.81056940919343,0.9741046534522512,4.168541580185515,0.06866086692332951,120-sec
233072220.0,1.0,1.0,13.731191007165025,0.4932563759855393,1.7019661928302785,0.11326539010198595,120-sec
233539590.0,1.0,1.0,62.89023975466946,0.9748202195845757,5.458453073887923,0.046462332876326895,120-sec
233580065.0,1.0,1.0,19.583822731475472,0.4929261503840774,2.4488699117022783,0.2604134029664196,120-sec
288240748.0,1.0,1.0,461.6692683285317,4.413851677314511,30.27606975669711,0.2203913024291814,120-sec
298554304.0,1.0,1.0,48.63534664716926,1.910149566203028,4.627079547566355,0.0692295556058284,120-sec
320523622.0,1.0,1.0,29.151871957275,0.977961170742331,3.8767600169231087,0.035383471448093354,120-sec
341874424.0,1.0,1.0,39.81513018383821,0.9982303412853426,4.282862571464773,0.04512149497666845,120-sec
198362724.0,1.0,1.0,35.600716601754506,1.4933186494024542,3.8460011562983993,0.04658008363182215,120-sec
75938449.0,1.0,1.0,66.1950560921934,3.4896899422573107,6.1400176194558895,0.0316756544571377,120-sec
248127641.0,1.0,0.0,,,,,120-sec
24706893.0,1.0,1.0,61.05575583350359,3.1600021503476867,5.357936411923795,0.0557221258545621,20-sec
29495056.0,1.0,1.0,42.51537037239515,3.401229629791612,3.3765545055189854,0.03110457952466955,20-sec
30853028.0,0.0,1.0,33.92771777703996,3.8850216842934495,3.812415564662822,0.02834612348337235,20-sec
31795900.0,1.0,0.0,96.93340788468387,5.689093916482578,8.047804411613766,0.09140516124218395,20-sec
31816240.0,0.0,1.0,,,,,20-sec
32036692.0,1.0,0.0,34.28666030408074,0.9882464138886392,3.2899163351759846,0.0951161448185107,20-sec
38469670.0,1.0,1.0,2465.3290477964097,39.878643705028026,113.12255731313104,0.6384087121093529,20-sec
38678868.0,0.0,1.0,,,,,20-sec
38823638.0,0.0,1.0,30.853381179462552,4.85880018574213,3.07396407447425,0.12737569436670454,20-sec
39080180.0,1.0,0.0,81.42771944391255,3.749189960007485,6.818318376914601,0.10162135728213736,20-sec
52120817.0,1.0,1.0,27.846228981919452,1.8799141928721976,2.4977210596928803,0.05019455711387305,20-sec
92324595.0,1.0,1.0,66.26648768318114,2.3751429277125773,5.517397786657698,0.14895023379736472,20-sec
141526547.0,1.0,1.0,46.20464375455046,5.266850583420258,4.6497434569893965,0.05874114254934905,20-sec
149121385.0,1.0,0.0,48.51084076005886,0.9961888824947884,4.183731387231334,0.0378363783734174,20-sec
160037571.0,1.0,1.0,43.48610907216817,1.94351325462204,3.4358728689119453,0.0559286757084509,20-sec
179638714.0,0.0,1.0,88.39326060042767,6.671189479277557,6.214873721945097,0.10222794432247843,20-sec
200656263.0,0.0,1.0,37.80684081037902,3.6113997192003846,3.128284908175212,0.0687501050587737,20-sec
206408374.0,1.0,1.0,139.68976419617434,4.858774406823443,10.472928445977098,0.11184678902240903,20-sec
219176630.0,1.0,0.0,82.78712821988844,4.612096279659525,5.769084826011863,0.09904927995604224,20-sec
231098685.0,0.0,1.0,84.34267185536643,19.58352275269722,8.101149421279397,0.6240316148904519,20-sec
234968587.0,1.0,1.0,185.9585600486253,7.468215262996992,15.28093010536286,0.34387715067694113,20-sec
238870892.0,1.0,0.0,52.52010250168853,1.8799141835056328,5.341762222638668,0.07526707843285285,20-sec
238891740.0,1.0,1.0,247.0923175713636,2.8198837953935936,18.321581162444986,0.14089195188306994,20-sec
260981689.0,1.0,1.0,56.9110863764411,2.163919634085208,5.342383797753331,0.0476628796624525,20-sec
261138245.0,1.0,0.0,79.51689075092044,12.954024384149951,7.551776916595565,0.0427666439243643,20-sec
261259521.0,1.0,1.0,37.704307621582615,1.3900205574776976,4.050603434609642,0.11966473396808044,20-sec
265488188.0,1.0,1.0,2949.710595382782,183.7696312372807,130.59383816775687,1.9326264047930712,120-sec
267548593.0,1.0,1.0,37.37499161622753,2.3432596624594058,4.201641796108723,0.19019136074427395,20-sec
273365294.0,1.0,1.0,75.76829539216563,6.6505086864596725,6.246030528104103,0.057759060758065986,20-sec
279727001.0,1.0,0.0,83.50701411579186,4.5445994076621385,7.213854887196376,0.0957161472309882,20-sec
290485374.0,1.0,0.0,75.1625172761862,3.7270669723728673,5.778801354118067,0.09189339422737497,20-sec
294784092.0,1.0,1.0,39.66825486713391,0.4745006563054268,4.436542865600119,0.0911286608199124,20-sec
306577335.0,1.0,1.0,17.273942168366307,0.0,2.30318575252504,0.01723879199551145,20-sec
327918216.0,1.0,1.0,35.86459737358425,1.4250833393477151,4.292091504269458,0.2216568224555324,20-sec
358577149.0,1.0,1.0,29.121205121296548,1.7257010442249818,2.5785099696608307,0.0323245654272168,20-sec
369771333.0,1.0,1.0,270.4126822896531,10.230574394449462,19.8565040389634,0.18927696370307065,20-sec
382187278.0,0.0,1.0,36.814866662256215,7.125458063662496,3.9359138897195134,0.06668746745066405,20-sec
402063857.0,1.0,1.0,40.421007934691545,1.4059481020762306,4.138326742655977,0.05224694939430115,20-sec
425935521.0,1.0,1.0,2654.603882045889,39.35625779184011,125.31069500329329,0.4722824367724882,20-sec
441201947.0,0.0,1.0,130.94354281916668,16.033903202346927,10.554901613566363,0.12147768199053473,20-sec
452377786.0,1.0,1.0,165.5269996713024,2.7492373647828714,13.444530130390769,0.0921644157668133,20-sec
12433577.0,1.0,1.0,60.295853690456035,1.8916346255829344,5.426388170837346,0.0876593348008971,20-sec
13074467.0,0.0,1.0,36.970043567121174,20.926439754974247,3.2455043524958964,0.11198816787689456,20-sec
30630877.0,1.0,1.0,,,,,20-sec
47423287.0,1.0,1.0,54.64165865320454,1.8601415711729168,5.797171644420648,0.06016961287494335,20-sec
89502177.0,1.0,1.0,204.37836033899845,8.83546950270983,16.286468042711462,0.1671807637569404,20-sec
117546706.0,1.0,1.0,125.32289657189426,2.7901201463130296,11.083784753254204,0.1031138848906296,20-sec
141610486.0,1.0,0.0,65.52052116928152,3.9806337786599073,5.39430677779928,0.0314343856452592,20-sec
165878493.0,0.0,1.0,206.48644151201268,4.913684925110103,16.571842340402256,0.1377485897795547,120-sec
179201407.0,0.0,1.0,51.361461251224966,6.972340018083655,4.857182046851475,0.0550038094573692,20-sec
197908104.0,1.0,0.0,97.03372978283986,2.478963899561606,8.287702680026129,0.12032623777092685,20-sec
199737492.0,1.0,1.0,81.17898334929168,2.1881127587410134,7.61384605260228,0.10963703629668003,20-sec
207137122.0,1.0,1.0,29.63377976253037,0.8558492350189262,3.8741335936030334,0.2800051878759984,20-sec
219992932.0,0.0,1.0,30.48971236156415,7.274738388022321,4.117235249231303,0.0342392160717275,20-sec
220020672.0,1.0,1.0,64.72354309292976,2.995469762978562,5.722733825699269,0.045842438781942704,20-sec
229092427.0,1.0,1.0,2426.253203650019,83.70399169276538,107.29438706254216,1.858429392326201,20-sec
229117167.0,1.0,1.0,63.67409745859332,3.9386039665109287,6.298833425572339,0.1006738908461617,20-sec
229159785.0,1.0,0.0,2111.925231070856,45.788156572530404,104.60211532177618,1.0942841193345103,20-sec
231046293.0,1.0,1.0,17.866025957062377,0.8558575308772376,2.5247235347714483,0.032403015917217906,20-sec
231055035.0,1.0,1.0,55.796931565469805,3.5009839413628114,5.073069947702751,0.03347177034682055,20-sec
240715874.0,0.0,1.0,69.52273917662846,43.71329419801387,5.586031505062372,0.06707448815190895,20-sec
281594845.0,1.0,1.0,41.19236361406463,2.257115814469291,4.485076203993881,0.06861796213366439,20-sec
281850414.0,0.0,1.0,37.80657444249336,2.2571089219399028,3.869329580468404,0.2610776014991751,20-sec
287496048.0,0.0,1.0,42.917631043090175,22.948244876510945,4.394404673144633,0.07983695501223745,20-sec
303317035.0,0.0,1.0,33.249698290130375,19.996322048609873,3.6530412562972416,0.09833287462630763,20-sec
307441274.0,1.0,1.0,113.75741675745192,1.3678246503902045,10.30078939332767,0.05834825868827751,20-sec
311086367.0,0.0,1.0,44.77546073127631,6.686468802537262,3.415516210142158,0.2548146950106557,20-sec
354655660.0,1.0,1.0,39.75924816312153,2.7901226781137893,4.2480032618351,0.11831114094970505,20-sec
389570470.0,1.0,1.0,63.75605773059921,2.7770333675760064,5.368188221108953,0.0815996163442318,20-sec
441462736.0,1.0,1.0,427.5925645164434,5.580327106250478,29.23960869707848,0.22230227092775395,20-sec
7264867.0,0.0,1.0,94.63097619265235,8.835324558527743,8.642806682735765,0.09556179357462903,20-sec
7317423.0,1.0,1.0,135.4424174580205,5.251402292394972,10.672246843032646,0.0968419773731632,20-sec
24978373.0,1.0,1.0,941.1583484513033,16.617563134774283,50.283900986886216,0.6575165509629823,120-sec
67545636.0,0.0,1.0,39.04815879430068,21.396251394137348,4.070932110637359,0.11726647373939045,20-sec
70524156.0,1.0,1.0,40.041687931872666,1.3128422272745155,4.870278919104087,0.34959970183165634,20-sec
92983952.0,0.0,1.0,45.69617659618346,12.36225067336364,4.38542582497272,0.06576733638032105,20-sec
152359244.0,1.0,1.0,85.55274427715834,3.938489506365343,7.752936373602552,0.10158691400902724,20-sec
206474937.0,1.0,1.0,50.41964619032117,1.284576973001812,5.4836606396659215,0.05351889079564605,20-sec
220424363.0,0.0,1.0,32.98864388962796,2.837732807709933,4.248340638102103,0.0675083068306414,20-sec
231276602.0,1.0,0.0,75.92617831257839,3.06330402413861,6.331312277101327,0.11629098311937365,20-sec
257485599.0,0.0,1.0,63.91212665530642,6.149620434187561,5.182322728188172,0.07069827430055034,20-sec
299100968.0,1.0,1.0,32.164590521306,1.31284042944106,3.1769103389778475,0.07632861579989855,20-sec
404746428.0,0.0,1.0,65.42419502423732,14.441461109028973,5.9694173017821335,0.1005885884416737,20-sec
423385799.0,1.0,1.0,49.1831936903435,1.796646344852732,5.447155676596926,0.0712556333361984,20-sec
1119071.0,1.0,1.0,49.83621011419055,2.275626032611441,5.166362387739054,0.06891844364205821,20-sec
4742417.0,0.0,1.0,766.1987963247133,16.384411445019108,44.60282092749013,3.5058671177777927,20-sec
12532010.0,0.0,1.0,38.001933928955715,30.037456758216504,3.9459168268483062,0.08884280388250196,20-sec
44646912.0,1.0,0.0,49.8348926811269,2.7306790510206547,5.0853064914756025,0.1120823103842476,20-sec
64034282.0,0.0,1.0,36.18249717720306,3.641006005253136,3.93089820901258,0.0592164924387408,20-sec
88363281.0,1.0,1.0,110.82248111779164,4.551231257404176,9.221657431545964,0.1072034821517524,20-sec
168873996.0,1.0,1.0,254.9812607814444,4.9853769928755005,18.36884924830241,0.1248033021460184,20-sec
197880458.0,1.0,1.0,121.82303186360714,3.4705398612306766,9.817312387461504,0.06842000721525475,20-sec
209408331.0,0.0,1.0,39.2865809466184,11.989365302510253,3.96443918776001,0.4114155854012622,20-sec
219404010.0,1.0,0.0,71.76423777405161,3.9017449663562047,7.200464524142808,0.06474828683327065,20-sec
279741867.0,1.0,1.0,67.1768945111029,2.160028762414882,6.2522798275446725,0.0816843453136111,20-sec
365333343.0,1.0,1.0,63.64288636889325,1.820535486118516,6.48813295321861,0.030311171044377007,20-sec
402141355.0,1.0,1.0,334.73746957789564,9.102310525571596,21.59783659480116,0.17253258446411476,20-sec
441127437.0,1.0,0.0,109.00230531633542,4.096120032764162,7.836843513747928,0.0626496175882378,20-sec
13205578.0,1.0,1.0,57.637063823511255,4.895812371109066,5.475207678994863,0.036854603404372605,20-sec
24398462.0,0.0,1.0,27.37190551350481,2.6704298061955907,2.675908343840984,0.04607342181667072,20-sec
37817255.0,1.0,0.0,220.53749116496888,7.566372048041316,15.08306691290852,0.2229960154088468,20-sec
70961708.0,0.0,1.0,152.8855668390849,6.231143917750174,12.171272872308727,0.2926470132530205,20-sec
100776705.0,1.0,1.0,57.63628303848607,1.3352034680730398,6.187219304678662,0.07194523760534285,20-sec
139667919.0,0.0,1.0,30.63913785798239,4.985351244688658,4.09431292308637,0.13935650652645654,20-sec
140281685.0,1.0,0.0,77.13162796565679,3.0375324655954827,6.252338883299799,0.07424771264824055,20-sec
149861193.0,0.0,1.0,42.50546958330641,19.58367184990033,4.181707359739452,0.17387553415589085,20-sec
167672077.0,0.0,1.0,40.46456176041737,16.48958012756955,4.18234031261765,0.1516915378941363,20-sec
373027127.0,1.0,1.0,87.86449288426296,1.8376887400630155,7.780379285257706,0.08589461919281975,20-sec
452786815.0,1.0,0.0,844.5348836670607,43.61761191007741,46.04053935034087,0.7182363820221234,20-sec
141627237.0,1.0,1.0,80.44787923343792,0.9951582145068444,7.666351361194129,0.03408901950191585,20-sec
143124578.0,0.0,1.0,44.566030830239754,2.687398844034554,4.562871992414458,0.16776541721820987,20-sec
6176523.0,1.0,0.0,,,,,20-sec
6677245.0,1.0,1.0,1062.3987505304872,18.448426317004305,64.84944877346929,0.2940124958252781,20-sec
79705703.0,1.0,1.0,244.94210670705345,7.714712022269398,16.96608368385745,0.2766003981258738,20-sec
78234895.0,0.0,1.0,52.12015797887244,4.283848601003214,4.268326527078533,0.22857777353571684,20-sec
271676379.0,1.0,1.0,54.34353918923208,5.44569912543453,5.159347096472672,0.05432054033678915,20-sec
290589425.0,1.0,1.0,49.26508204106382,2.855946784989208,5.4591126047677365,0.055461476924182504,20-sec
310478750.0,1.0,1.0,319.5293539986924,3.1525094827214275,22.999254026272048,0.14275948537964744,20-sec
1588469.0,0.0,1.0,49.55736789863336,6.703412082906926,5.68750261242266,0.033004027125543095,20-sec
5576756.0,1.0,1.0,86.71948622141437,3.864935319060252,7.042211547725729,0.11554190133513305,20-sec
49003307.0,1.0,1.0,57.217897749603004,1.9152434393172584,5.682280668836981,0.06497652370093121,20-sec
70829383.0,1.0,1.0,1192.0154862796844,19.152689074588125,66.39980406861346,0.44092119410481695,20-sec
167904255.0,1.0,1.0,73.7083101659699,2.7597495225948165,7.386580288907013,0.0621865183439842,20-sec
188036547.0,1.0,1.0,81.15936464529884,4.3093467953256095,6.404497811865139,0.05004460342768885,20-sec
415715405.0,1.0,1.0,,,,,20-sec
423443090.0,0.0,1.0,66.02169553203038,7.2023667853124,6.026975715912495,0.1252651846212704,20-sec
22444513.0,1.0,1.0,60.41184590836295,1.3995022218153572,5.950910423477348,0.1102923528123982,20-sec
99028233.0,1.0,1.0,24.65833198679475,1.4364076885511512,2.535676986666418,0.04870940339411285,20-sec
103944219.0,1.0,1.0,524.9382150528804,12.368276929202466,32.403294739690125,1.832116601074949,20-sec
163386233.0,1.0,1.0,104.26226854865595,5.1314763044081255,9.11729378533357,0.08649067987785394,20-sec
204645414.0,1.0,1.0,35.220727679716646,2.3324985218355394,3.619543312109115,0.3157237411231322,20-sec
282087670.0,1.0,0.0,16.66567132659745,0.4943207596872137,2.058889073043164,0.11627219575491868,20-sec
345926308.0,0.0,1.0,67.8753979094117,7.930458862268032,6.082912899681027,0.10340664457716814,20-sec
452283444.0,1.0,1.0,62.1307706891437,4.724773436436777,4.765846674202775,0.10609538126456992,20-sec
454082369.0,1.0,0.0,3280.176721232933,96.5649692519687,139.66255639794142,0.7802620972294392,20-sec
105245.0,1.0,0.0,275.8315969666786,9.201689493725553,18.470715923954188,0.13311073398969414,20-sec
203354661.0,1.0,1.0,248.5420605607727,6.109901400967188,18.241496422213174,0.28988494468561576,20-sec
242373381.0,1.0,1.0,77.49994342454099,4.3661939957487865,6.644505935111866,0.08038528387790975,20-sec
272469224.0,1.0,0.0,,,,,20-sec
309436331.0,1.0,0.0,44.440164777706016,2.9005235752348963,4.927043727868528,0.05075708999004285,20-sec
322948936.0,1.0,1.0,71.01940326952126,1.9001847028634409,7.221195853039544,0.0516347631457949,20-sec
332996371.0,0.0,1.0,65.67771587817771,7.3697766992014575,6.414261221942426,0.20410211309250265,20-sec
357204164.0,1.0,0.0,46.09756084712966,4.97232117002747,4.570384300311354,0.040541526174374856,20-sec
374169490.0,1.0,1.0,75.30943290022755,2.0717863246279933,6.883213442186412,0.055414074053111904,20-sec
271723402.0,1.0,0.0,26.062252724839524,0.4876918548809801,3.840223738689385,0.14760284833159096,20-sec
272235353.0,1.0,1.0,335.5193307017942,9.223899125822527,22.11369641814836,1.2067845099269086,20-sec
292698326.0,1.0,1.0,350.14016857564286,9.938928498894654,23.06208858751431,0.1436780145187732,20-sec
418654411.0,1.0,1.0,48.58333138562122,2.9004973961564886,4.901881222717299,0.0379752744192245,20-sec
455266581.0,1.0,1.0,92.50592184480809,3.7292420900482526,6.771400393071245,0.12026739168262955,20-sec
79753826.0,1.0,0.0,52.016998941640274,3.8003286898002018,4.9854446512470165,0.05718575233483265,20-sec
118915740.0,0.0,1.0,33.750658653059816,3.3129480886439087,2.765279163420931,0.046981221247313895,20-sec
63292571.0,1.0,1.0,44.59707614846473,2.0694698908800326,4.39743240612487,0.04351064792842105,20-sec
70357837.0,1.0,0.0,117.44259508704786,6.208419123544388,8.557127582433766,0.08276667637882795,20-sec
86278721.0,1.0,0.0,37.14717939872402,2.06948074644702,4.317407522891622,0.2193888198616349,20-sec
120495825.0,1.0,0.0,,,,,20-sec
138485774.0,1.0,0.0,104.81885765154223,4.55284278052109,8.545360711140706,0.1055590889985431,20-sec
142444219.0,1.0,0.0,95.92052018063349,2.48337916325265,7.309880112548813,0.056118046090817456,20-sec
142738228.0,1.0,0.0,220.9165015780204,4.552845934160602,15.847714605271433,0.0979221257635787,20-sec
142945689.0,0.0,1.0,51.14313968824201,7.834693739475372,5.065782614212622,0.15862111070797486,20-sec
154092672.0,1.0,1.0,65.46079017252093,2.052062387853315,6.430881997328391,0.04012219117002575,20-sec
154182988.0,0.0,1.0,45.92005103209802,6.964178355578843,5.175912888600238,0.5067334591564321,20-sec
158000309.0,1.0,1.0,47.908561964364566,1.6555874544920817,4.436551732405555,0.035825424272192,20-sec
198208765.0,1.0,0.0,52.04825786432928,3.3112211762595187,4.812385126993242,0.062551184690105,20-sec
219012849.0,1.0,0.0,95.30075896919064,4.139012333081034,6.826886226054268,0.04008277265481425,20-sec
219104971.0,0.0,1.0,13.141176807538152,0.4138953325208865,2.2390109749793083,0.02873442586950365,20-sec
219855548.0,1.0,0.0,55.5660648402077,2.069499621609225,4.991496425256981,0.06173732610557,20-sec
229444906.0,1.0,0.0,72.74142050551674,3.3111315166095783,5.926856042723937,0.06120237440263041,20-sec
229509454.0,0.0,1.0,353.3588670837018,16.141722771612766,22.69576910572247,0.22161921545459504,20-sec
230385952.0,1.0,1.0,177.8708496477906,5.380619070206592,12.528092646567085,0.06436909104026785,20-sec
232520672.0,0.0,1.0,39.00983403737314,3.311179546938831,5.4323814595461855,0.34037520339960503,20-sec
232523752.0,1.0,1.0,272.2431070734386,3.725105227914753,18.546154255184163,0.1238299919284955,20-sec
233658025.0,1.0,1.0,22.247223939639888,1.2417055222124578,2.4511243255286463,0.0253587575211338,20-sec
257046812.0,1.0,1.0,148.90060810604257,13.658707623347881,12.144784719263376,0.0767007521865368,20-sec
258955374.0,1.0,1.0,68.74192238781902,1.6415981465747862,6.5460821614691564,0.05012017384044305,20-sec
264221449.0,1.0,1.0,168.9708187845267,2.4833433256758326,13.631184479706741,0.07061053830856864,20-sec
270526492.0,1.0,1.0,60.324946935297795,1.6555731577440191,5.834965232454684,0.04562569404633125,20-sec
289572157.0,1.0,0.0,85.16054890389744,10.347575808493012,7.352975147946192,0.0535202989078378,20-sec
289679763.0,1.0,0.0,51.50600920257517,3.69365803046356,4.670184637226417,0.0538653964373754,20-sec
290003678.0,1.0,1.0,48.5313805828477,3.4820721494419837,4.112852226032314,0.09142809914555668,20-sec
349825366.0,1.0,0.0,164.62784303574063,3.725080043549127,11.918797275721367,0.0696281573653854,20-sec
356672697.0,1.0,0.0,35.49146843037961,1.6555787022917592,4.129120304772834,0.03476682763129395,20-sec
359678852.0,1.0,0.0,57.842097873099135,6.622351098172356,4.921235791136861,0.08160839106419934,20-sec
372731157.0,1.0,0.0,83.50316734405537,6.622308190854454,6.3282526512782855,0.06408203013386685,20-sec
376995369.0,1.0,0.0,49.563930937212064,2.8972652739915183,4.265431365450256,0.0534717720468336,20-sec
377697572.0,1.0,1.0,70.25889663673622,3.7250666847165017,5.239390194640895,0.0641654058687013,20-sec
383720597.0,0.0,1.0,53.703687180014896,5.3807162492500495,4.776014786085688,0.04630478194100625,20-sec
403793948.0,1.0,1.0,236.18557466174272,6.976811067332092,17.481919759583178,0.17116806813448446,20-sec
441790929.0,0.0,1.0,37.14710605315492,3.725057988617209,4.414613789210852,0.04111414512785755,20-sec
445855740.0,1.0,1.0,111.64805613091171,4.138945547021748,9.295325341856087,0.04147466990905445,20-sec
160377020.0,1.0,1.0,42.11417530361178,2.483391172694549,4.26146153570788,0.0464638357433706,20-sec
233839416.0,1.0,0.0,42.43721665791698,1.3057605125512914,4.052065850765647,0.2695906522848486,20-sec
269698397.0,1.0,0.0,102.39402979106792,3.6935722169122656,8.533739828231875,0.0809130530483219,20-sec
91326378.0,1.0,0.0,147.3552346961594,3.641210432646403,11.761126828524963,0.12304358164754785,20-sec
126998400.0,1.0,0.0,77.2623933661812,2.2757700549685183,5.1612312884912095,0.06121738848206875,20-sec
235929979.0,0.0,1.0,28.868851385218182,3.3111227395232348,3.0100023498475315,0.079203084883777,20-sec
94339197.0,1.0,1.0,40.58888062940018,1.8988950002058544,4.2240500187967305,0.09371223945818836,20-sec
236000210.0,1.0,0.0,68.74170158133707,5.745575057544587,5.951530104467619,0.13608535887727985,20-sec
405413133.0,0.0,1.0,39.938589228096006,4.551406179840001,3.3672053674918727,0.14777261658304305,20-sec
429030762.0,1.0,1.0,65.45843899325521,2.8727841564438137,6.309683929675405,0.0656915264711259,20-sec
138131841.0,1.0,1.0,106.4982156166568,3.2831819843285364,9.319432925227048,0.1094511175536334,20-sec
138405944.0,1.0,1.0,24.447857125972945,1.424147017046966,3.026546151728448,0.04283876879309551,20-sec
142848077.0,1.0,1.0,52.32759266262719,3.283299931772685,4.997474763129208,0.03847129372655005,20-sec
417742791.0,1.0,1.0,203.35335297046782,5.335204013352325,14.969990087329553,0.0828953321462142,20-sec
441581077.0,1.0,1.0,40.01414019640454,3.28321150329473,4.348939543376323,0.04388347811737775,20-sec
188770072.0,0.0,1.0,23.598691049248885,1.2312360547434196,3.113692574361301,0.05874051408124401,20-sec
7802263.0,1.0,0.0,52.884978884423454,2.611603895527086,4.698367516866928,0.10561689815257486,20-sec
18631875.0,1.0,0.0,103.21882463338815,6.566605145662862,8.011631798751262,0.1408577232756891,20-sec
193728463.0,1.0,0.0,90.08491267511171,4.514505874379182,6.866160915630895,0.186445242132256,20-sec
258397897.0,0.0,1.0,53.148020696367844,3.693684836041008,4.843101549516508,0.2046818241134542,20-sec
8194633.0,1.0,1.0,348.4361025361564,5.7003861355608185,24.377882427771784,0.1722694608742898,20-sec
29831118.0,1.0,0.0,28.138670642885238,2.914619337690162,3.8681548528507417,0.0437304613610725,20-sec
32072326.0,1.0,1.0,31.75244103044185,0.9950401218269392,3.993273059327936,0.0734258754629819,20-sec
55401680.0,1.0,0.0,12.56228228812803,0.9718671111159224,1.7918522497785567,0.10279805674632143,20-sec
55478693.0,1.0,1.0,49.693338212879524,0.4912026841470833,5.208853338274409,0.0198089076494354,20-sec
55604274.0,1.0,0.0,29.030080537052733,1.9648108654519607,4.297365875983355,0.0417474560948165,20-sec
97390728.0,1.0,0.0,105.22114190352731,4.750390153658117,9.813308428907236,0.0731658705614304,20-sec
98116868.0,1.0,1.0,146.0760979218844,3.8003537670734175,11.742450525246904,0.1682565802840896,20-sec
139898595.0,1.0,1.0,56.12097577570302,1.8746046188126253,6.058336894822532,0.07485099752859756,20-sec
140800765.0,1.0,0.0,41.53284742951081,1.4941152822607826,4.357291149632436,0.09056826521677494,20-sec
140802488.0,1.0,0.0,52.607793639345424,3.43841788492454,4.644672646019195,0.02286371451028385,20-sec
141269997.0,1.0,0.0,68.32626677776742,5.403227423116029,5.412408446836162,0.034561159926636845,20-sec
141482386.0,1.0,1.0,56.579237893158776,0.9991918391727808,5.987281583736794,0.08691531028573954,20-sec
141628215.0,1.0,0.0,43.62703123054117,1.492737524792446,4.732583671689064,0.07229909326145285,20-sec
141945095.0,1.0,1.0,28.438239155493086,1.4695358032503592,3.9126350267705696,0.1056709978164236,20-sec
142110261.0,1.0,0.0,61.99620907547102,1.4761002160826386,5.4247363049801445,0.0373549199797924,20-sec
149930673.0,1.0,0.0,17.130762935753364,0.9106053387775876,2.228737529778641,0.05831499856430295,20-sec
167720983.0,1.0,0.0,18.459287602889106,0.4857707263918183,2.671932360753244,0.01627981371552685,20-sec
177119085.0,0.0,1.0,32.47497090817845,3.452685242364053,4.134275025579777,0.047968264388527054,20-sec
231091547.0,1.0,0.0,53.39870937909074,2.428849651676977,5.131866128180276,0.02581539876871545,20-sec
231815570.0,1.0,1.0,19.12625686480121,0.4837380140903047,2.4032648283608538,0.04673291416782205,20-sec
234306874.0,1.0,1.0,66.49219647906736,4.969971650757014,6.201093992140763,0.08147594634662031,20-sec
261107827.0,1.0,1.0,34.20664665473476,1.4332393849749216,4.05775484227507,0.1097844245294723,20-sec
264871967.0,1.0,0.0,52.81765704580322,1.492279693931085,5.115645452083096,0.0274761262146876,20-sec
272088627.0,1.0,1.0,117.44645554429493,1.473606719501838,9.457121895376687,0.0277311101427235,20-sec
279324004.0,1.0,0.0,5.700995782850453,0.4972831212455233,1.1009790567004205,0.00910934588546225,20-sec
290655383.0,0.0,1.0,,,,,20-sec
303910111.0,0.0,1.0,25.190040326797966,43.115976001217,3.3233323562774264,0.15926173403326685,20-sec
304985492.0,1.0,1.0,30.16541361774747,2.3752294187202736,3.024466455818819,0.04736603403562385,20-sec
325376866.0,0.0,1.0,28.87271987655125,1.3274813736345408,3.4010843744265538,0.27091097834228284,20-sec
349411267.0,1.0,0.0,23.79209221473101,0.4975194787247687,2.5524388061458056,0.0157024972094688,20-sec
350433903.0,1.0,1.0,34.989997357458364,0.9824051667980812,4.047591995973051,0.0564456170943112,20-sec
355052397.0,0.0,1.0,37.7653397909196,6.650500088966974,3.836958770646533,0.3188332638251119,20-sec
355138159.0,1.0,1.0,51.06630588441558,2.3751770178797926,4.979521598245588,0.10049230858118237,20-sec
373604254.0,1.0,0.0,,,,,20-sec
394008586.0,1.0,1.0,71.96698213573029,7.600473360869207,6.450621074094688,0.13722922243154612,20-sec
401574080.0,1.0,1.0,20.66431556199029,1.4251252111717445,2.324674210003229,0.1509913883965594,20-sec
410004674.0,1.0,0.0,99.52017141830747,4.275329559736357,7.790511711514324,0.05402749556497085,20-sec
464593185.0,1.0,0.0,124.22467239569744,5.225512031941385,9.328460709124117,0.07829360248223245,20-sec
24705240.0,1.0,0.0,350.56019239442,11.175168988318283,25.0745625915552,0.2766838194460366,20-sec
31511890.0,0.0,1.0,45.49846833261626,29.6217814831088,3.883496940695937,0.13207412395659765,20-sec
139198604.0,1.0,1.0,77.49726064060586,2.4293812113042605,7.22001571604486,0.09960177255640976,20-sec
144398582.0,1.0,0.0,148.43387442096773,7.7739508698379325,11.646439557270556,0.12203662772929745,20-sec
161169386.0,0.0,1.0,50.28885047121604,4.372943519236177,4.828514189639781,0.09494512672872928,20-sec
206534188.0,1.0,0.0,32.38948122945358,1.8056853647082145,3.1721499650279417,0.08449864021016079,20-sec
206598581.0,1.0,1.0,72.63770553842362,2.9152256403380714,6.627526937375151,0.12062810481816655,20-sec
220523140.0,1.0,1.0,20.49270765007331,1.2942762726362105,2.4666949053075022,0.03318177213515615,20-sec
237935915.0,1.0,0.0,,,,,20-sec
260542038.0,1.0,1.0,53.6299048900482,19.05000482580862,4.619330799991921,0.6383699798286817,20-sec
278775103.0,1.0,0.0,118.28509556130034,5.304696881826089,8.441591543866524,0.06269206902317309,20-sec
279741177.0,0.0,1.0,29.41214846913858,23.21145298963735,3.7850307610793865,0.08222259067643464,20-sec
281563487.0,1.0,1.0,97.39477499124392,5.417090613649719,8.222290143724202,0.07302066816292904,20-sec
290649460.0,1.0,1.0,34.74097423375774,1.9435510060843484,3.1259639376383834,0.2715038338000026,20-sec
308457039.0,1.0,0.0,46.79822578997285,0.9602919108749576,3.856544103897016,0.020221466949146,20-sec
382371872.0,1.0,1.0,33.00561194938028,2.4448601443985414,3.4215661288623576,0.14702196349952512,20-sec
425940120.0,0.0,1.0,26.972759600444395,4.06284245027614,3.0220639319874114,0.0463182460741329,20-sec
7148510.0,1.0,1.0,28.59919865946745,1.3950828614374369,3.15475864432568,0.1170819676658936,20-sec
9058053.0,1.0,1.0,59.29111957632885,1.860113555335804,4.668520295744768,0.10440221219654636,20-sec
142151645.0,0.0,1.0,47.19918706633952,2.7900997280594737,3.994773659861445,0.07171247681186105,20-sec
144455250.0,0.0,1.0,54.64109980494594,3.720245093102705,5.390264559217367,0.06241583876342145,20-sec
166678790.0,0.0,1.0,46.75072153050861,25.247529247597324,4.684673685297709,0.10793236461521792,20-sec
198081375.0,1.0,0.0,33.527221310284425,1.292269772130874,3.4967553439218086,0.04174471366862215,20-sec
199730918.0,1.0,1.0,439.2650556353177,25.71535716864554,30.02947163418626,0.1892688813981848,20-sec
204314268.0,1.0,1.0,40.69025996324529,2.3251577121854474,3.305360708854088,0.06304146227548266,20-sec
231048207.0,1.0,1.0,153.73308651837633,4.7072065461437385,12.195109251985064,0.05056595647976175,20-sec
279319721.0,1.0,1.0,31.51525562414266,2.2470770498497465,4.0316612920147294,0.08494879180339884,20-sec
287774787.0,1.0,0.0,62.67423944052797,3.7940168229423255,5.547528615399385,0.04369372877305315,20-sec
307780535.0,1.0,0.0,49.58674564830642,3.3524471426418034,5.026663268388215,0.04778339850873165,20-sec
33476602.0,1.0,1.0,220.3397897523865,9.189941578550377,16.377140129391748,0.273117366299882,20-sec
63812126.0,1.0,1.0,23.412808805155482,7.43958410631109,3.360165098490886,0.3048560457288039,20-sec
123366634.0,1.0,1.0,48.79394096031388,2.188069101359368,5.411161192785995,0.0529868053722406,20-sec
138740090.0,0.0,1.0,57.93485946054883,7.489677648892235,5.625486690696528,0.06078210000585165,20-sec
200850611.0,0.0,1.0,22.80135196750016,2.5691664188732592,2.1945339034105094,0.0300129549533725,20-sec
219237485.0,1.0,1.0,58.4552395374689,2.881596315227341,4.624901732990375,0.0367995856132119,20-sec
302463428.0,1.0,1.0,55.794800228082806,3.0632439340908206,5.622204823145211,0.0646096670510165,20-sec
326186412.0,1.0,1.0,31.28987500683555,1.3128618883986929,4.281547131275457,0.1047495630074073,20-sec
354777099.0,0.0,1.0,35.21912370278289,8.13572462435106,3.820911719175468,0.26594381075315104,20-sec
380907442.0,1.0,0.0,30.318068659403306,1.3474697181957025,3.446772808609324,0.13145983985087875,20-sec
393489565.0,1.0,1.0,63.257827048208725,0.9605309963936186,6.532535845457122,0.06532334586572561,20-sec
650902282.0,1.0,0.0,132.63266117976914,5.13831132899832,10.493190169414714,0.0792482449464504,20-sec
7649668.0,1.0,0.0,34.79390623422644,1.2463488800319915,3.8396708239801938,0.04813628561533175,20-sec
55891715.0,1.0,1.0,70.77068805921719,2.275584825055212,6.205678264380432,0.12288709654601646,20-sec
129839574.0,0.0,1.0,210.94730733662308,10.922837920342944,17.97888909757991,0.17444328809200724,20-sec
141332628.0,1.0,1.0,103.53924277140268,1.8204702025741144,9.529105034057167,0.12719849659040425,20-sec
170803514.0,1.0,0.0,125.38215110187812,8.647044903577786,9.525266497950048,0.0880363706094664,20-sec
200390959.0,1.0,1.0,28.84502672913036,2.438589216230828,3.0894709096555606,0.032919166999313146,20-sec
231803967.0,1.0,0.0,43.89434101069023,1.4631447003563451,5.287056728084108,0.07264579162683835,20-sec
365249478.0,1.0,1.0,37.09204586057375,1.8204685084944143,3.8144009449038094,0.12925575607052475,20-sec
439865717.0,1.0,1.0,68.04027564504236,4.551189006357348,7.31506249978647,0.0593933195820217,20-sec
441134450.0,0.0,1.0,56.20769520205326,4.0961073426597565,4.555376909870021,0.2818199962865901,20-sec
608932.0,1.0,0.0,65.64887756288155,3.5606170881562846,5.457319958571778,0.0675499558128871,20-sec
11201507.0,1.0,0.0,90.57088338728352,3.5605261282470195,7.306545105349808,0.7155306129739318,20-sec
33419248.0,1.0,1.0,30.917764311085964,1.7357341367627193,4.19498208550391,0.0516935655210133,20-sec
93127517.0,1.0,0.0,57.17071239916268,3.4714664075392885,5.507210551942871,0.0451888557382802,20-sec
100592226.0,1.0,0.0,152.4187663336131,5.207189170116322,12.626228369668606,0.11003736942127323,20-sec
146437520.0,1.0,1.0,69.20901882517653,7.121185216738424,6.107196983391306,0.0522339700674354,20-sec
151563386.0,1.0,1.0,116.18525786517955,3.4714549502201213,10.30711184908041,0.1455436799038594,20-sec
158113091.0,1.0,0.0,24.282432353716363,3.044364653301754,2.956659286076897,0.081258955140862,20-sec
180968339.0,1.0,0.0,53.856357409867705,3.0443701362240136,4.608734006573626,0.0923379290913657,20-sec
235077029.0,0.0,1.0,40.68119772514608,4.773260533083807,4.114202590640405,0.0990883985081292,20-sec
238915288.0,0.0,1.0,37.41595298097943,3.1241948811155784,4.075009901883588,0.0849535243670038,20-sec
248686314.0,1.0,0.0,36.273898536717404,2.225392548264871,3.693043782732485,0.0537843173511287,20-sec
267195503.0,1.0,1.0,29.39867265225678,1.3017862429043614,3.562736208224187,0.0503483731957794,20-sec
317331337.0,1.0,1.0,32.71229714997405,1.7802610693863448,3.797268332476297,0.0656041950652168,20-sec
332620288.0,1.0,1.0,63.869491010751645,2.6705013663032062,5.9376187208665225,0.10779400614901967,20-sec
371690895.0,1.0,1.0,32.712493172312534,1.3352038029515327,5.0606206215781055,0.11875726585068992,20-sec
396977579.0,1.0,1.0,70.98974764673761,3.1155375142768804,6.457435920995281,0.11458565278569875,20-sec
411752883.0,1.0,1.0,76.14816155257014,4.134741803759468,7.117951045211827,0.05015744795181296,20-sec
442930113.0,1.0,1.0,226.763052485856,9.791535141685642,16.90873824541093,0.08005669322462156,20-sec
52455342.0,1.0,1.0,44.78472812246304,0.8846366048881578,5.2148626644327445,0.05876034266644175,20-sec
59651924.0,1.0,0.0,110.24626115093321,4.423119805453688,8.089207020357389,0.06086883774197279,20-sec
63196845.0,1.0,1.0,68.669681837195,1.3269503736656034,7.1103430597996535,0.1139282806752568,20-sec
64298181.0,1.0,0.0,68.00600689950178,3.980839428263522,5.892032233617938,0.05693987276171825,20-sec
124685946.0,1.0,1.0,43.6700994264682,1.7915938226243355,4.977580926012936,0.485831952182807,20-sec
130618098.0,1.0,0.0,55.690645192669926,3.106251126284377,4.9524557378483465,0.05639665969180235,20-sec
173079000.0,1.0,1.0,42.572479637318956,1.7692459070054591,4.544980605713219,0.0796416028352937,20-sec
438059179.0,1.0,0.0,231.49613234918925,5.991935730292624,16.306664676063836,0.05850476853662906,20-sec
6778185.0,0.0,1.0,454.5224649325247,179.41069392060075,28.37724155087861,3.1862630016004485,20-sec
132086345.0,0.0,1.0,109.70866176852788,8.622397408901875,6.9754354273231245,0.1085460178102657,20-sec
132772760.0,1.0,0.0,80.66458982724437,4.084283029227572,9.828935098054606,0.19676579060048024,20-sec
150361208.0,1.0,1.0,134.4408012601,7.379254957672742,10.504198903245992,0.0695015227479949,20-sec
178475433.0,1.0,1.0,187.01811764824075,3.6896299412723295,15.073867997935412,0.1934614654357753,20-sec
286345245.0,1.0,1.0,44.35920175255211,1.3614077264210351,4.7709026870743285,0.1335135763353099,20-sec
347278811.0,1.0,1.0,50.501996057309796,2.767232660674509,5.205101450639269,0.04827987854352095,20-sec
409821011.0,0.0,1.0,29.286131528078236,3.2283924519141376,3.35702279438427,0.05509045934711925,20-sec
419240384.0,1.0,0.0,86.47504994611236,5.073202930171932,6.7311148193559776,0.1057929418703844,20-sec
14342679.0,1.0,1.0,102.5719319115988,4.283746576354474,9.783814228134133,0.1014471636149094,20-sec
31221881.0,0.0,1.0,33.69216532826712,2.759767808458742,4.259677395616902,0.12365028657810788,20-sec
44843526.0,0.0,1.0,72.32819353688484,25.297619361072588,6.002352313970087,0.08644488513347555,20-sec
46802551.0,1.0,0.0,720.4132697456803,19.991646732288405,55.92847926245063,0.6577043200931811,20-sec
47091310.0,1.0,1.0,49.26438941870964,2.855906632968676,4.582468095707107,0.07761629144853005,20-sec
186552820.0,1.0,1.0,53.24551257085906,2.3876911466752944,5.287564264788421,0.04360943818973115,20-sec
310133917.0,1.0,0.0,98.3150083619171,6.899298832415234,7.551611333410839,0.09526584026002943,20-sec
356358845.0,1.0,0.0,42.20806947037574,4.062808826025472,4.358406027919003,0.0446488048965916,20-sec
405423422.0,1.0,1.0,234.8975629867383,3.3318803260530387,16.561493255567758,0.1042334666044126,20-sec
49044857.0,1.0,1.0,284.1747671685215,8.618611304184327,20.16919606535208,0.1544688259495785,20-sec
106905257.0,1.0,1.0,120.42111272964962,2.872869488580108,9.999884115849637,0.0999288749574054,20-sec
147539780.0,0.0,1.0,43.81091654128822,5.2668861415756325,4.331170213947376,0.10786948369065323,20-sec
152806068.0,1.0,1.0,533.1524884897619,10.054963860157159,31.34479758291405,0.5307536786548539,20-sec
152828501.0,1.0,0.0,58.174991215682105,3.3516455844425863,4.7896795303525215,0.0669695438326036,20-sec
158547617.0,1.0,0.0,59.13286319340284,2.3940430442673275,6.453872796398144,0.10036028282335872,20-sec
163143363.0,1.0,0.0,41.610419267150895,1.368013784125509,4.755067598288464,0.08826194023806573,20-sec
176911223.0,0.0,1.0,273.6377893548995,13.406575856408038,19.98995661420852,0.15986593386895895,20-sec
179236629.0,1.0,1.0,75.41403991071917,3.830554408163508,6.398677892392661,0.09520515549911528,20-sec
181201448.0,1.0,0.0,,,,,20-sec
357728580.0,0.0,1.0,42.99776555088975,4.410027235988693,4.932913061976378,0.11905827951991375,20-sec
360199217.0,1.0,1.0,100.31003069587908,2.8728409745836534,10.0359141552898,0.06948738432808804,20-sec
462662599.0,1.0,1.0,,,,,20-sec
61877025.0,0.0,1.0,44.55026048429552,6.064433364354361,4.3507588422146535,0.2284045572628432,20-sec
72822284.0,0.0,1.0,,,,,20-sec
83205677.0,0.0,1.0,159.30873809431256,7.930449626949668,11.868047806030614,0.20521568748666752,20-sec
130924645.0,1.0,0.0,79.07061334735795,3.265453058592953,8.124593964900702,0.20506745811859955,20-sec
245228772.0,1.0,0.0,168.07518647057557,5.701180493457231,12.96002889579198,0.117583812027906,20-sec
270051339.0,1.0,1.0,17.493111844591446,0.9329659650448788,2.2750411354015565,0.06441128013325054,20-sec
305200869.0,0.0,1.0,67.20809493382038,7.455384103588557,5.852030988614197,0.07846597925545755,20-sec
308150469.0,1.0,1.0,61.34401682322999,4.19844982060129,5.717704743419279,0.061083779687185,20-sec
375998991.0,1.0,1.0,65.08221739233512,2.8399513043928053,6.078080399254818,0.15558074300659935,20-sec
408566822.0,1.0,1.0,38.95218666462246,3.2654527742797232,4.197695147910107,0.19861066509548705,20-sec
422435599.0,1.0,1.0,52.01368058068932,2.3324520439771,5.4041693682999,0.4750252963877735,20-sec
441828881.0,1.0,1.0,38.018434059956576,2.332419267481999,3.8407337828737984,0.12021870580569335,20-sec
454333711.0,1.0,0.0,89.13505445957003,3.9469396808665698,6.878441784064418,0.0643520398023098,20-sec
121857074.0,0.0,1.0,50.38507475997314,6.5435162025939135,4.665432820605916,0.1221180113838555,20-sec
243158652.0,0.0,1.0,24.92760923911995,2.601141833647299,3.078303418144685,0.0812675362653858,20-sec
289636657.0,1.0,0.0,53.90377994854104,5.2376142460120825,4.626551173141389,0.03444857621808412,20-sec
315805684.0,1.0,0.0,47.47014658412713,3.0346212428209114,4.600253350446127,0.0465531864564492,20-sec
395400225.0,1.0,1.0,37.81035126087129,2.9005200967243714,4.453152310951405,0.08841456210807891,20-sec
448333264.0,1.0,1.0,113.26583368138071,2.484808051511095,8.286399715256328,0.23069817034237955,20-sec
76896036.0,1.0,0.0,,,,,20-sec
303838799.0,1.0,1.0,62.73924216145762,4.14120410306651,5.070917024217422,0.12189014455429875,20-sec
17863112.0,1.0,1.0,20.062660739026068,0.9224211834034984,2.251839319329245,0.09462165323644456,20-sec
261136679.0,1.0,1.0,2609.793270115292,80.28379100596749,117.09464846104507,0.68719871,120-sec
362661163.0,0.0,1.0,1923.6975173913613,164.93367008136988,88.64654526526667,0.9430658052649079,120-sec
332160393.0,0.0,1.0,564.0966010860708,209.43611056235176,33.01300200993611,3.3708162596287696,120-sec
152476756.0,0.0,1.0,489.6524270755025,295.82939205725154,25.28894803007068,1.4024650951249176,120-sec
219210215.0,0.0,1.0,486.01498982809625,222.29683937860776,41.46731563005672,1.7266132627801685,120-sec
390692262.0,0.0,1.0,393.490144530128,364.1951665275872,14.778920524200693,2.270928292412585,120-sec
192774147.0,0.0,1.0,467.25656473012674,319.663212958379,30.48732608234333,3.5972588323643166,120-sec
284037902.0,0.0,1.0,313.1515061846208,83.98699399587531,22.26220138923743,3.159374551827212,120-sec
293166592.0,0.0,1.0,339.7769866892204,253.102979793459,25.583439768514115,1.4452284100125965,120-sec
50852811.0,0.0,1.0,475.4544909771026,124.46091963757044,28.78264518516927,1.400912363014872,120-sec
362019468.0,0.0,1.0,148.9328745135976,79.66353450803743,12.271578779943766,1.2485153276605518,120-sec
229608123.0,0.0,1.0,329.1522288418105,9.28695322919026,21.033189548369325,0.275057380896153,120-sec
197600881.0,0.0,1.0,366.7803043628121,156.7437198131676,15.993399418352675,1.538823778311843,120-sec
66498911.0,0.0,1.0,880.1456358570822,260.28180529004203,27.08750598784067,0.962662710758728,120-sec
470597406.0,0.0,1.0,548.3370793143687,442.46887261953714,20.11333499560046,2.0308413676436388,120-sec
371322303.0,0.0,1.0,358.7081575911932,252.74829532170787,24.646229582568413,1.624871114970116,120-sec
88844196.0,0.0,1.0,297.4825157564899,158.68731101177318,19.88495450825481,1.6482246754469574,120-sec
387607693.0,1.0,1.0,594.0078436321538,21.808371314472822,34.44780412192792,0.5959920558843641,120-sec
353766471.0,0.0,1.0,299.9320135427022,152.39039949051843,16.859305713471933,3.1183954240037965,120-sec
284735691.0,0.0,1.0,201.3872066346101,258.89260171358814,15.513013067010846,2.3975458073988336,120-sec
6117932.0,0.0,1.0,350.6883054605771,100.99450867278723,22.548515060466656,3.6903358253681566,120-sec
229078168.0,0.0,1.0,386.2593473065072,209.17626766063248,25.215812047099558,1.0243454916020345,120-sec
399862419.0,0.0,1.0,301.2324096562956,149.81799420329418,20.73427030334297,1.6961639712422534,120-sec
37664937.0,0.0,1.0,653.996180771706,272.8962165507239,46.04800871570941,2.53653536139068,120-sec
257476427.0,0.0,1.0,327.92525136543065,184.3673238883344,23.331650312352572,2.741735400553019,120-sec
66436533.0,0.0,1.0,400.15307240002676,86.15432904443847,25.36154289773617,2.4056722553861745,120-sec
138472075.0,0.0,1.0,344.5940930451864,198.65800992693715,22.040052886123267,1.0729664828272063,120-sec
244258551.0,0.0,1.0,325.86244316451007,171.60136951717809,18.8545626385966,3.0949670613958045,120-sec

